Practical Leverage-Based Sampling for Low-Rank Tensor Decomposition

The low-rank canonical polyadic tensor decomposition is useful in data analysis and can be computed by solving a sequence of overdetermined least squares subproblems. Motivated by consideration of sparse tensors, we propose sketching each subproblem using leverage scores to select a subset of the rows, with probabilistic guarantees on the solution accuracy. We randomly sample rows proportional to leverage score upper bounds that can be efficiently computed using the special Khatri-Rao subproblem structure inherent in tensor decomposition. Crucially, for a $(d+1)$-way tensor, the number of rows in the sketched system is $O(r^d/\epsilon)$ for a decomposition of rank $r$ and $\epsilon$-accuracy in the least squares solve, independent of both the size and the number of nonzeros in the tensor. Along the way, we provide a practical solution to the generic matrix sketching problem of sampling overabundance for high-leverage-score rows, proposing to include such rows deterministically and combine repeated samples in the sketched system; we conjecture that this can lead to improved theoretical bounds. Numerical results on real-world large-scale tensors show the method is significantly faster than deterministic methods at nearly the same level of accuracy.

==> data-amazon-combinetime.csv <==
# Method #1 = Mode 1
# Method #2 = Mode 2
# Method #3 = Mode 3
IDs, 1, 2, 3, 4
M1, 1.105215, 0.581985, 0.778513, 0.682317
M4, 25732792, 6795138, 11891577, 9923797
M2, 72.305357, 3.081934, 4.252714, 4.085263
M5, 1244932007, 51049309, 66483983, 60073204
M3, 2.703188, 0.507685, 0.665341, 0.662672
M6, 65586318, 9450267, 12115832, 10978392


==> data-amazon-fittrace-interpl.csv <==
# *Interpolated* data from run name: als_runs_amazon_2021_12_10_1228, als_runs_amazon_2021_12_10_1233, arls_runs_amazon_2021_11_30_1454, spals_runs_amazon_2021_12_07_1217, spals_runs_amazon_2021_12_09_1854
# Method #1 = ARLS Hybrid s = 2^{16}
# Method #2 = ARLS Hybrid s = 2^{17}
# Method #3 = ARLS Random s = 2^{16}
# Method #4 = ARLS Random s = 2^{17}
# Method #5 = SPALS s = 2^{16}
# Method #6 = SPALS s = 2^{17}
# Method #7 = ALS (Not Random)
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424
TIME, 0.0, 50.0, 100.0, 150.0, 200.0, 250.0, 300.0, 350.0, 400.0, 450.0, 500.0, 550.0, 600.0, 650.0, 700.0, 750.0, 800.0, 850.0, 900.0, 950.0, 1000.0, 1050.0, 1100.0, 1150.0, 1200.0, 1250.0, 1300.0, 1350.0, 1400.0, 1450.0, 1500.0, 1550.0, 1600.0, 1650.0, 1700.0, 1750.0, 1800.0, 1850.0, 1900.0, 1950.0, 2000.0, 2050.0, 2100.0, 2150.0, 2200.0, 2250.0, 2300.0, 2350.0, 2400.0, 2450.0, 2500.0, 2550.0, 2600.0, 2650.0, 2700.0, 2750.0, 2800.0, 2850.0, 2900.0, 2950.0, 3000.0, 3050.0, 3100.0, 3150.0, 3200.0, 3250.0, 3300.0, 3350.0, 3400.0, 3450.0, 3500.0, 3550.0, 3600.0, 3650.0, 3700.0, 3750.0, 3800.0, 3850.0, 3900.0, 3950.0, 4000.0, 4050.0, 4100.0, 4150.0, 4200.0, 4250.0, 4300.0, 4350.0, 4400.0, 4450.0, 4500.0, 4550.0, 4600.0, 4650.0, 4700.0, 4750.0, 4800.0, 4850.0, 4900.0, 4950.0, 5000.0, 5050.0, 5100.0, 5150.0, 5200.0, 5250.0, 5300.0, 5350.0, 5400.0, 5450.0, 5500.0, 5550.0, 5600.0, 5650.0, 5700.0, 5750.0, 5800.0, 5850.0, 5900.0, 5950.0, 6000.0, 6050.0, 6100.0, 6150.0, 6200.0, 6250.0, 6300.0, 6350.0, 6400.0, 6450.0, 6500.0, 6550.0, 6600.0, 6650.0, 6700.0, 6750.0, 6800.0, 6850.0, 6900.0, 6950.0, 7000.0, 7050.0, 7100.0, 7150.0, 7200.0, 7250.0, 7300.0, 7350.0, 7400.0, 7450.0, 7500.0, 7550.0, 7600.0, 7650.0, 7700.0, 7750.0, 7800.0, 7850.0, 7900.0, 7950.0, 8000.0, 8050.0, 8100.0, 8150.0, 8200.0, 8250.0, 8300.0, 8350.0, 8400.0, 8450.0, 8500.0, 8550.0, 8600.0, 8650.0, 8700.0, 8750.0, 8800.0, 8850.0, 8900.0, 8950.0, 9000.0, 9050.0, 9100.0, 9150.0, 9200.0, 9250.0, 9300.0, 9350.0, 9400.0, 9450.0, 9500.0, 9550.0, 9600.0, 9650.0, 9700.0, 9750.0, 9800.0, 9850.0, 9900.0, 9950.0, 10000.0, 10050.0, 10100.0, 10150.0, 10200.0, 10250.0, 10300.0, 10350.0, 10400.0, 10450.0, 10500.0, 10550.0, 10600.0, 10650.0, 10700.0, 10750.0, 10800.0, 10850.0, 10900.0, 10950.0, 11000.0, 11050.0, 11100.0, 11150.0, 11200.0, 11250.0, 11300.0, 11350.0, 11400.0, 11450.0, 11500.0, 11550.0, 11600.0, 11650.0, 11700.0, 11750.0, 11800.0, 11850.0, 11900.0, 11950.0, 12000.0, 12050.0, 12100.0, 12150.0, 12200.0, 12250.0, 12300.0, 12350.0, 12400.0, 12450.0, 12500.0, 12550.0, 12600.0, 12650.0, 12700.0, 12750.0, 12800.0, 12850.0, 12900.0, 12950.0, 13000.0, 13050.0, 13100.0, 13150.0, 13200.0, 13250.0, 13300.0, 13350.0, 13400.0, 13450.0, 13500.0, 13550.0, 13600.0, 13650.0, 13700.0, 13750.0, 13800.0, 13850.0, 13900.0, 13950.0, 14000.0, 14050.0, 14100.0, 14150.0, 14200.0, 14250.0, 14300.0, 14350.0, 14400.0, 14450.0, 14500.0, 14550.0, 14600.0, 14650.0, 14700.0, 14750.0, 14800.0, 14850.0, 14900.0, 14950.0, 15000.0, 15050.0, 15100.0, 15150.0, 15200.0, 15250.0, 15300.0, 15350.0, 15400.0, 15450.0, 15500.0, 15550.0, 15600.0, 15650.0, 15700.0, 15750.0, 15800.0, 15850.0, 15900.0, 15950.0, 16000.0, 16050.0, 16100.0, 16150.0, 16200.0, 16250.0, 16300.0, 16350.0, 16400.0, 16450.0, 16500.0, 16550.0, 16600.0, 16650.0, 16700.0, 16750.0, 16800.0, 16850.0, 16900.0, 16950.0, 17000.0, 17050.0, 17100.0, 17150.0, 17200.0, 17250.0, 17300.0, 17350.0, 17400.0, 17450.0, 17500.0, 17550.0, 17600.0, 17650.0, 17700.0, 17750.0, 17800.0, 17850.0, 17900.0, 17950.0, 18000.0, 18050.0, 18100.0, 18150.0, 18200.0, 18250.0, 18300.0, 18350.0, 18400.0, 18450.0, 18500.0, 18550.0, 18600.0, 18650.0, 18700.0, 18750.0, 18800.0, 18850.0, 18900.0, 18950.0, 19000.0, 19050.0, 19100.0, 19150.0, 19200.0, 19250.0, 19300.0, 19350.0, 19400.0, 19450.0, 19500.0, 19550.0, 19600.0, 19650.0, 19700.0, 19750.0, 19800.0, 19850.0, 19900.0, 19950.0, 20000.0, 20050.0, 20100.0, 20150.0, 20200.0, 20250.0, 20300.0, 20350.0, 20400.0, 20450.0, 20500.0, 20550.0, 20600.0, 20650.0, 20700.0, 20750.0, 20800.0, 20850.0, 20900.0, 20950.0, 21000.0, 21050.0, 21100.0, 21150.0
M1_MED, -0.138423, -0.061913, 0.014596, 0.091106, 0.167616, 0.244125, 0.320635, 0.337015, 0.337113, 0.337211, 0.337310, 0.337408, 0.337446, 0.337470, 0.337540, 0.337711, 0.337681, 0.338017, 0.338354, 0.338566, 0.338683, 0.338644, 0.338568, 0.338354, 0.338151, 0.338158, 0.338199, 0.338281, 0.338362, 0.338424, 0.338372, 0.338321, 0.338270, 0.338221, 0.338373, 0.338528, 0.338611, 0.338693, 0.338782, 0.338895, 0.339009, 0.339122, 0.339209, 0.338992, 0.338776, 0.338560, 0.338450, 0.338455, 0.338502, 0.338549, 0.338596, 0.338593, 0.338534, 0.338475, 0.338416, 0.338364, 0.338364, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MAX, -0.123698, -0.046389, 0.030919, 0.108228, 0.185537, 0.262846, 0.335581, 0.338027, 0.338540, 0.339054, 0.339567, 0.339737, 0.339666, 0.339595, 0.339524, 0.339464, 0.339436, 0.339409, 0.339381, 0.339353, 0.339468, 0.339615, 0.339761, 0.339908, 0.339957, 0.339901, 0.339846, 0.339790, 0.339753, 0.339849, 0.339946, 0.340042, 0.340139, 0.340185, 0.340210, 0.340234, 0.340259, 0.340211, 0.340014, 0.339818, 0.339621, 0.339425, 0.339365, 0.339151, 0.339019, 0.338887, 0.338755, 0.338707, 0.338771, 0.338835, 0.338900, 0.338959, 0.338921, 0.338882, 0.338843, 0.338805, 0.338792, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MIN, -0.160095, -0.085425, -0.010755, 0.063916, 0.138586, 0.213256, 0.287926, 0.335582, 0.335839, 0.336095, 0.336352, 0.336608, 0.336772, 0.336928, 0.337085, 0.337241, 0.337382, 0.337136, 0.336849, 0.336561, 0.336621, 0.336745, 0.336868, 0.336992, 0.337125, 0.337268, 0.337411, 0.337554, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, 0.337672, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MED, -0.112741, -0.046140, 0.021349, 0.087605, 0.154530, 0.221455, 0.288380, 0.337558, 0.337725, 0.337892, 0.337993, 0.338094, 0.338270, 0.338351, 0.338368, 0.338362, 0.338390, 0.338469, 0.338512, 0.338556, 0.338599, 0.338642, 0.338689, 0.338887, 0.338885, 0.338796, 0.338708, 0.338679, 0.338821, 0.338963, 0.339105, 0.339246, 0.339337, 0.339310, 0.339192, 0.339074, 0.338956, 0.338957, 0.339097, 0.339238, 0.339379, 0.339469, 0.339500, 0.339466, 0.339391, 0.339316, 0.339241, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, 0.339205, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MAX, -0.109835, -0.043560, 0.024080, 0.091720, 0.159360, 0.228146, 0.297033, 0.338330, 0.338331, 0.338333, 0.338334, 0.338335, 0.338400, 0.338546, 0.338692, 0.338838, 0.338984, 0.339054, 0.339027, 0.338999, 0.338971, 0.339013, 0.339063, 0.339047, 0.339131, 0.339283, 0.339481, 0.339679, 0.339799, 0.339915, 0.340032, 0.340148, 0.340264, 0.340185, 0.340085, 0.339985, 0.339885, 0.339785, 0.339790, 0.339800, 0.339810, 0.339820, 0.339830, 0.339817, 0.339804, 0.339792, 0.339779, 0.339767, 0.339767, 0.339767, 0.339767, 0.339767, 0.339767, 0.339801, 0.339840, 0.339878, 0.339916, 0.339923, 0.339889, 0.339856, 0.339822, 0.339788, 0.339792, 0.339832, 0.339873, 0.339913, 0.339953, 0.339953, 0.339923, 0.339893, 0.339863, 0.339833, 0.339822, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MIN, -0.116288, -0.047401, 0.020461, 0.086940, 0.152532, 0.218124, 0.283715, 0.336576, 0.336876, 0.337175, 0.337475, 0.337775, 0.337892, 0.337953, 0.338014, 0.338075, 0.338136, 0.338164, 0.338149, 0.338134, 0.338119, 0.338104, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, 0.338096, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MED, -0.135374, -0.054209, 0.028355, 0.108700, 0.188437, 0.268173, 0.335893, 0.336582, 0.336740, 0.337405, 0.337666, 0.338031, 0.338317, 0.338499, 0.338338, 0.338394, 0.338634, 0.338989, 0.339178, 0.339324, 0.338603, 0.337883, 0.337579, 0.337439, 0.337439, 0.337439, 0.337439, 0.337439, 0.337439, 0.337439, 0.337439, 0.337439, 0.337439, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MAX, -0.130509, -0.050772, 0.029500, 0.110918, 0.193482, 0.276046, 0.338035, 0.337915, 0.337794, 0.338225, 0.338984, 0.338822, 0.338661, 0.338734, 0.339151, 0.339306, 0.339353, 0.339400, 0.339448, 0.339450, 0.339419, 0.339387, 0.339355, 0.339250, 0.339057, 0.338865, 0.338672, 0.338560, 0.338621, 0.338683, 0.338744, 0.338797, 0.338797, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MIN, -0.145499, -0.068167, 0.009165, 0.086497, 0.163829, 0.241161, 0.318493, 0.334561, 0.335596, 0.336631, 0.337058, 0.337277, 0.337504, 0.337626, 0.337433, 0.337402, 0.337370, 0.337338, 0.337306, 0.337311, 0.337316, 0.337322, 0.337162, 0.336621, 0.336761, 0.336900, 0.337040, 0.337167, 0.337122, 0.337077, 0.337033, 0.336988, 0.336985, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MED, -0.120379, -0.046772, 0.026835, 0.100442, 0.174049, 0.247657, 0.321264, 0.337406, 0.337294, 0.337501, 0.337707, 0.337927, 0.338196, 0.338465, 0.338439, 0.338673, 0.338832, 0.338884, 0.338716, 0.338548, 0.338381, 0.338336, 0.338464, 0.338592, 0.338720, 0.338814, 0.338814, 0.338814, 0.338652, 0.338490, 0.338440, 0.338440, 0.338440, 0.338374, 0.338276, 0.338373, 0.338440, 0.338440, 0.338440, 0.338440, 0.338440, 0.338440, 0.338440, 0.338440, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MAX, -0.118959, -0.045623, 0.028923, 0.103469, 0.178016, 0.252562, 0.327108, 0.338268, 0.338430, 0.338592, 0.338753, 0.338871, 0.338727, 0.338609, 0.338733, 0.339002, 0.339146, 0.339144, 0.339144, 0.339300, 0.339456, 0.339377, 0.339277, 0.339178, 0.339186, 0.339139, 0.339168, 0.339294, 0.339420, 0.339546, 0.339339, 0.339017, 0.338814, 0.338814, 0.338814, 0.338814, 0.338814, 0.338814, 0.338994, 0.339103, 0.339168, 0.339233, 0.339299, 0.339356, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MIN, -0.126457, -0.057235, 0.011987, 0.081209, 0.150431, 0.219653, 0.288875, 0.336285, 0.336585, 0.336886, 0.336880, 0.336713, 0.336689, 0.336665, 0.336641, 0.336617, 0.336637, 0.336748, 0.336859, 0.336970, 0.337081, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, 0.337126, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MED, -0.034572, -0.018565, -0.002557, 0.012899, 0.027831, 0.042957, 0.058669, 0.074381, 0.090094, 0.105693, 0.121130, 0.136566, 0.152003, 0.167672, 0.183558, 0.199444, 0.215330, 0.231216, 0.247103, 0.262927, 0.278639, 0.294351, 0.310063, 0.325775, 0.329104, 0.331630, 0.331717, 0.331805, 0.331892, 0.331980, 0.332068, 0.332155, 0.332243, 0.332331, 0.332418, 0.332506, 0.332594, 0.332671, 0.332702, 0.332677, 0.332653, 0.332628, 0.332603, 0.332579, 0.332593, 0.332773, 0.332834, 0.332894, 0.332954, 0.333014, 0.333074, 0.333148, 0.333183, 0.333179, 0.333174, 0.333169, 0.333165, 0.333160, 0.333155, 0.333150, 0.333146, 0.333141, 0.333136, 0.333131, 0.333127, 0.333141, 0.333226, 0.333310, 0.333394, 0.333478, 0.333563, 0.333647, 0.333731, 0.333816, 0.333900, 0.333984, 0.333889, 0.333734, 0.333579, 0.333424, 0.333275, 0.333338, 0.333400, 0.333463, 0.333526, 0.333588, 0.333651, 0.333714, 0.333776, 0.333830, 0.333853, 0.333876, 0.333899, 0.333810, 0.333674, 0.333538, 0.333402, 0.333267, 0.333203, 0.333313, 0.333200, 0.333038, 0.332965, 0.332906, 0.332847, 0.332787, 0.332728, 0.332669, 0.332609, 0.332550, 0.332491, 0.332431, 0.332372, 0.332381, 0.332409, 0.332437, 0.332465, 0.332494, 0.332553, 0.332670, 0.332787, 0.332904, 0.333021, 0.333139, 0.333058, 0.332959, 0.332859, 0.332776, 0.332804, 0.332832, 0.332860, 0.332888, 0.332917, 0.332945, 0.332973, 0.332987, 0.332980, 0.332973, 0.333078, 0.333241, 0.333403, 0.333548, 0.333521, 0.333493, 0.333466, 0.333438, 0.333410, 0.333383, 0.333355, 0.333328, 0.333300, 0.333273, 0.333223, 0.333170, 0.333118, 0.333065, 0.333012, 0.332960, 0.332907, 0.332855, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, 0.332827, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MAX, -0.031899, -0.016966, -0.002034, 0.013450, 0.029457, 0.045465, 0.061472, 0.077479, 0.093487, 0.109494, 0.125501, 0.141509, 0.157516, 0.173523, 0.189531, 0.205538, 0.221545, 0.237553, 0.253560, 0.269567, 0.285575, 0.301582, 0.317589, 0.328952, 0.331691, 0.333023, 0.332998, 0.332973, 0.332949, 0.332924, 0.332899, 0.332875, 0.332850, 0.332825, 0.332801, 0.332776, 0.332751, 0.332727, 0.332769, 0.332857, 0.332944, 0.333032, 0.333120, 0.333207, 0.333295, 0.333382, 0.333436, 0.333392, 0.333348, 0.333304, 0.333260, 0.333216, 0.333289, 0.333430, 0.333572, 0.333713, 0.333854, 0.333996, 0.334137, 0.334278, 0.334420, 0.334561, 0.334702, 0.334844, 0.334985, 0.335126, 0.335268, 0.335283, 0.335128, 0.334973, 0.334818, 0.334663, 0.334509, 0.334381, 0.334430, 0.334478, 0.334527, 0.334575, 0.334624, 0.334673, 0.334721, 0.334770, 0.334818, 0.334867, 0.334915, 0.334964, 0.335012, 0.335061, 0.335109, 0.334984, 0.334821, 0.334659, 0.334497, 0.334335, 0.334173, 0.334011, 0.333993, 0.334016, 0.334039, 0.334062, 0.334086, 0.334109, 0.334132, 0.334155, 0.334179, 0.334202, 0.334225, 0.334248, 0.334326, 0.334439, 0.334456, 0.334356, 0.334259, 0.334236, 0.334214, 0.334191, 0.334168, 0.334145, 0.334122, 0.334100, 0.334077, 0.334054, 0.334031, 0.334008, 0.333986, 0.333963, 0.333940, 0.333917, 0.333894, 0.333872, 0.333959, 0.334077, 0.334096, 0.334067, 0.334038, 0.334009, 0.333980, 0.333951, 0.333922, 0.333893, 0.333864, 0.333835, 0.333807, 0.333891, 0.334054, 0.334217, 0.334379, 0.334542, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, 0.334577, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MIN, -0.038848, -0.022962, -0.007075, 0.008811, 0.024697, 0.040583, 0.056469, 0.072355, 0.087561, 0.102493, 0.117426, 0.132358, 0.147291, 0.162223, 0.177156, 0.192088, 0.207020, 0.221953, 0.236885, 0.251818, 0.266750, 0.281683, 0.296615, 0.311547, 0.326480, 0.328925, 0.329118, 0.329311, 0.329504, 0.329697, 0.329890, 0.330083, 0.330276, 0.330469, 0.330626, 0.330778, 0.330930, 0.331083, 0.331235, 0.331387, 0.331539, 0.331691, 0.331844, 0.331996, 0.332148, 0.332300, 0.332441, 0.332518, 0.332523, 0.332528, 0.332533, 0.332538, 0.332543, 0.332548, 0.332553, 0.332558, 0.332563, 0.332568, 0.332573, 0.332578, 0.332584, 0.332589, 0.332594, 0.332599, 0.332604, 0.332602, 0.332558, 0.332515, 0.332523, 0.332585, 0.332648, 0.332711, 0.332773, 0.332836, 0.332888, 0.332933, 0.332979, 0.333024, 0.333070, 0.333115, 0.333161, 0.333114, 0.332960, 0.332805, 0.332650, 0.332495, 0.332340, 0.332185, 0.332074, 0.332187, 0.332299, 0.332412, 0.332524, 0.332637, 0.332750, 0.332862, 0.332975, 0.333088, 0.333131, 0.332995, 0.332859, 0.332723, 0.332588, 0.332452, 0.332316, 0.332180, 0.332045, 0.332005, 0.331903, 0.331741, 0.331615, 0.331732, 0.331805, 0.331765, 0.331725, 0.331685, 0.331645, 0.331605, 0.331565, 0.331525, 0.331485, 0.331445, 0.331405, 0.331365, 0.331325, 0.331285, 0.331245, 0.331289, 0.331451, 0.331614, 0.331777, 0.331939, 0.332102, 0.332265, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332345, 0.332328, 0.332276, 0.332223, 0.332188, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MED, -0.030892, -0.016484, -0.002076, 0.012332, 0.026740, 0.041081, 0.055385, 0.069933, 0.084371, 0.098779, 0.113187, 0.127595, 0.142003, 0.156411, 0.170819, 0.185227, 0.199635, 0.214043, 0.228451, 0.242859, 0.257267, 0.271675, 0.286083, 0.300491, 0.314899, 0.329307, 0.333712, 0.334217, 0.334283, 0.334348, 0.334414, 0.334479, 0.334545, 0.334656, 0.334791, 0.334926, 0.335061, 0.335128, 0.335184, 0.335239, 0.335295, 0.335350, 0.335406, 0.335461, 0.335454, 0.335448, 0.335461, 0.335526, 0.335623, 0.335721, 0.335775, 0.335788, 0.335803, 0.335813, 0.335825, 0.335838, 0.335850, 0.335863, 0.335876, 0.335888, 0.335909, 0.335953, 0.335998, 0.336043, 0.336087, 0.336132, 0.336177, 0.336221, 0.336266, 0.336311, 0.336355, 0.336400, 0.336415, 0.336393, 0.336382, 0.336384, 0.336386, 0.336387, 0.336389, 0.336390, 0.336392, 0.336393, 0.336395, 0.336396, 0.336398, 0.336400, 0.336396, 0.336353, 0.336309, 0.336266, 0.336222, 0.336178, 0.336135, 0.336104, 0.336109, 0.336146, 0.336183, 0.336219, 0.336256, 0.336293, 0.336329, 0.336361, 0.336343, 0.336325, 0.336308, 0.336290, 0.336272, 0.336255, 0.336237, 0.336225, 0.336202, 0.336184, 0.336166, 0.336149, 0.336131, 0.336113, 0.336096, 0.336078, 0.336060, 0.336043, 0.336025, 0.336007, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.335993, 0.336005, 0.336018, 0.336032, 0.336045, 0.336058, 0.336072, 0.336085, 0.336099, 0.336112, 0.336125, 0.336139, 0.336152, 0.336165, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336174, 0.336168, 0.336144, 0.336120, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, 0.336115, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MAX, -0.027775, -0.014004, -0.000232, 0.014291, 0.029041, 0.043790, 0.058540, 0.073289, 0.088039, 0.102788, 0.117538, 0.132287, 0.147037, 0.161786, 0.176535, 0.191285, 0.206034, 0.220784, 0.235533, 0.250283, 0.265032, 0.279782, 0.294531, 0.309281, 0.324030, 0.335585, 0.335578, 0.335571, 0.335564, 0.335557, 0.335551, 0.335544, 0.335537, 0.335530, 0.335523, 0.335516, 0.335509, 0.335503, 0.335496, 0.335489, 0.335600, 0.335735, 0.335870, 0.336005, 0.336139, 0.336274, 0.336409, 0.336544, 0.336679, 0.336814, 0.336897, 0.336875, 0.336853, 0.336831, 0.336809, 0.336787, 0.336765, 0.336743, 0.336722, 0.336700, 0.336678, 0.336656, 0.336634, 0.336612, 0.336590, 0.336568, 0.336546, 0.336524, 0.336549, 0.336586, 0.336622, 0.336659, 0.336696, 0.336732, 0.336769, 0.336805, 0.336833, 0.336789, 0.336746, 0.336702, 0.336658, 0.336615, 0.336571, 0.336531, 0.336530, 0.336530, 0.336529, 0.336528, 0.336527, 0.336526, 0.336525, 0.336524, 0.336524, 0.336523, 0.336522, 0.336521, 0.336520, 0.336519, 0.336518, 0.336502, 0.336474, 0.336447, 0.336419, 0.336439, 0.336476, 0.336512, 0.336549, 0.336586, 0.336622, 0.336659, 0.336696, 0.336732, 0.336769, 0.336805, 0.336842, 0.336879, 0.336915, 0.336947, 0.336916, 0.336912, 0.336980, 0.337048, 0.337116, 0.337184, 0.337251, 0.337319, 0.337387, 0.337420, 0.337411, 0.337402, 0.337393, 0.337384, 0.337375, 0.337367, 0.337358, 0.337349, 0.337340, 0.337331, 0.337322, 0.337313, 0.337304, 0.337296, 0.337287, 0.337278, 0.337269, 0.337260, 0.337251, 0.337242, 0.337233, 0.337224, 0.337216, 0.337207, 0.337218, 0.337239, 0.337260, 0.337280, 0.337301, 0.337322, 0.337343, 0.337364, 0.337384, 0.337405, 0.337426, 0.337447, 0.337468, 0.337489, 0.337509, 0.337530, 0.337551, 0.337572, 0.337593, 0.337613, 0.337634, 0.337655, 0.337676, 0.337697, 0.337717, 0.337709, 0.337701, 0.337693, 0.337686, 0.337678, 0.337670, 0.337662, 0.337654, 0.337647, 0.337639, 0.337631, 0.337623, 0.337616, 0.337608, 0.337600, 0.337592, 0.337584, 0.337577, 0.337569, 0.337561, 0.337553, 0.337545, 0.337538, 0.337530, 0.337522, 0.337520, 0.337529, 0.337538, 0.337547, 0.337556, 0.337565, 0.337574, 0.337583, 0.337592, 0.337601, 0.337610, 0.337619, 0.337628, 0.337637, 0.337647, 0.337656, 0.337665, 0.337674, 0.337683, 0.337692, 0.337701, 0.337710, 0.337719, 0.337728, 0.337737, 0.337720, 0.337661, 0.337601, 0.337541, 0.337481, 0.337421, 0.337361, 0.337302, 0.337242, 0.337182, 0.337122, 0.337062, 0.337003, 0.336943, 0.336883, 0.336823, 0.336763, 0.336704, 0.336644, 0.336584, 0.336524, 0.336464, 0.336405, 0.336345, 0.336292, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MIN, -0.032720, -0.018604, -0.004489, 0.009627, 0.023743, 0.037858, 0.051974, 0.066090, 0.080205, 0.094321, 0.108437, 0.122552, 0.136668, 0.150784, 0.164899, 0.178794, 0.192565, 0.206336, 0.220108, 0.233879, 0.247650, 0.261421, 0.275193, 0.288964, 0.302735, 0.316507, 0.330278, 0.333553, 0.333651, 0.333750, 0.333848, 0.333947, 0.334046, 0.334144, 0.334243, 0.334341, 0.334440, 0.334538, 0.334637, 0.334736, 0.334834, 0.334933, 0.335031, 0.335130, 0.335228, 0.335327, 0.335426, 0.335434, 0.335427, 0.335420, 0.335462, 0.335507, 0.335551, 0.335596, 0.335641, 0.335685, 0.335730, 0.335748, 0.335737, 0.335726, 0.335715, 0.335704, 0.335692, 0.335681, 0.335670, 0.335659, 0.335648, 0.335637, 0.335626, 0.335615, 0.335604, 0.335593, 0.335582, 0.335571, 0.335559, 0.335548, 0.335537, 0.335526, 0.335532, 0.335539, 0.335545, 0.335552, 0.335559, 0.335565, 0.335572, 0.335578, 0.335585, 0.335591, 0.335598, 0.335605, 0.335611, 0.335618, 0.335624, 0.335631, 0.335638, 0.335644, 0.335651, 0.335657, 0.335664, 0.335670, 0.335677, 0.335684, 0.335690, 0.335695, 0.335682, 0.335669, 0.335655, 0.335642, 0.335629, 0.335616, 0.335603, 0.335589, 0.335576, 0.335563, 0.335550, 0.335537, 0.335524, 0.335510, 0.335497, 0.335484, 0.335471, 0.335458, 0.335444, 0.335431, 0.335418, 0.335405, 0.335392, 0.335378, 0.335365, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, 0.335360, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_MED, -0.000000, 0.006647, 0.013294, 0.019941, 0.026587, 0.033234, 0.039881, 0.046528, 0.053175, 0.059822, 0.066469, 0.073115, 0.079762, 0.086409, 0.093056, 0.099703, 0.106350, 0.112997, 0.119643, 0.126290, 0.132937, 0.139584, 0.146231, 0.152878, 0.159525, 0.166171, 0.172818, 0.179465, 0.186112, 0.192759, 0.199406, 0.206053, 0.212699, 0.219346, 0.225993, 0.232640, 0.239287, 0.245934, 0.252581, 0.259227, 0.265874, 0.272521, 0.279168, 0.281064, 0.282282, 0.283500, 0.284718, 0.285935, 0.287153, 0.288371, 0.289589, 0.290807, 0.292025, 0.293268, 0.294522, 0.295776, 0.297030, 0.298284, 0.299538, 0.300792, 0.302046, 0.303300, 0.304554, 0.305808, 0.307063, 0.308317, 0.309571, 0.310825, 0.312079, 0.313333, 0.314587, 0.315841, 0.317095, 0.318349, 0.319603, 0.320857, 0.322111, 0.323365, 0.324619, 0.325873, 0.327127, 0.328381, 0.329635, 0.330889, 0.332143, 0.332347, 0.332597, 0.332706, 0.332815, 0.332923, 0.333032, 0.333140, 0.333249, 0.333357, 0.333466, 0.333575, 0.333683, 0.333792, 0.333900, 0.334009, 0.334118, 0.334226, 0.334335, 0.334443, 0.334552, 0.334660, 0.334769, 0.334878, 0.334986, 0.335095, 0.335203, 0.335312, 0.335420, 0.335529, 0.335638, 0.335746, 0.335855, 0.335963, 0.336072, 0.336180, 0.336289, 0.336398, 0.336506, 0.336617, 0.336729, 0.336842, 0.336954, 0.337049, 0.337158, 0.337196, 0.337223, 0.337250, 0.337277, 0.337304, 0.337330, 0.337357, 0.337384, 0.337411, 0.337438, 0.337465, 0.337491, 0.337518, 0.337545, 0.337576, 0.337612, 0.337648, 0.337681, 0.337709, 0.337737, 0.337766, 0.337794, 0.337822, 0.337850, 0.337879, 0.337907, 0.337935, 0.337964, 0.337992, 0.338020, 0.338048, 0.338077, 0.338105, 0.338133, 0.338162, 0.338190, 0.338218, 0.338246, 0.338275, 0.338303, 0.338331, 0.338356, 0.338368, 0.338380, 0.338392, 0.338404, 0.338416, 0.338428, 0.338439, 0.338451, 0.338463, 0.338475, 0.338487, 0.338499, 0.338511, 0.338522, 0.338534, 0.338546, 0.338558, 0.338570, 0.338582, 0.338594, 0.338605, 0.338617, 0.338629, 0.338641, 0.338653, 0.338665, 0.338677, 0.338688, 0.338700, 0.338712, 0.338724, 0.338736, 0.338748, 0.338760, 0.338772, 0.338783, 0.338795, 0.338807, 0.338819, 0.338831, 0.338843, 0.338855, 0.338861, 0.338867, 0.338873, 0.338879, 0.338885, 0.338891, 0.338896, 0.338902, 0.338908, 0.338914, 0.338920, 0.338926, 0.338932, 0.338938, 0.338944, 0.338950, 0.338956, 0.338962, 0.338968, 0.338974, 0.338980, 0.338986, 0.338992, 0.338998, 0.339004, 0.339010, 0.339016, 0.339022, 0.339028, 0.339034, 0.339040, 0.339046, 0.339052, 0.339058, 0.339064, 0.339069, 0.339075, 0.339081, 0.339087, 0.339093, 0.339099, 0.339105, 0.339110, 0.339113, 0.339117, 0.339120, 0.339123, 0.339127, 0.339130, 0.339133, 0.339137, 0.339140, 0.339143, 0.339147, 0.339150, 0.339153, 0.339157, 0.339160, 0.339163, 0.339167, 0.339170, 0.339173, 0.339177, 0.339180, 0.339183, 0.339186, 0.339190, 0.339193, 0.339196, 0.339200, 0.339203, 0.339206, 0.339210, 0.339213, 0.339216, 0.339220, 0.339223, 0.339226, 0.339230, 0.339233, 0.339236, 0.339240, 0.339243, 0.339246, 0.339250, 0.339252, 0.339254, 0.339256, 0.339258, 0.339260, 0.339262, 0.339264, 0.339266, 0.339268, 0.339271, 0.339273, 0.339275, 0.339277, 0.339279, 0.339281, 0.339283, 0.339285, 0.339287, 0.339289, 0.339291, 0.339293, 0.339295, 0.339297, 0.339299, 0.339301, 0.339303, 0.339305, 0.339307, 0.339310, 0.339312, 0.339314, 0.339316, 0.339318, 0.339320, 0.339322, 0.339324, 0.339326, 0.339328, 0.339330, 0.339332, 0.339334, 0.339336, 0.339338, 0.339340, 0.339342, 0.339344, 0.339347, 0.339349, 0.339351, 0.339353, 0.339355, 0.339357, 0.339359, 0.339361, 0.339363, 0.339365, 0.339367, 0.339369, 0.339371, 0.339373, 0.339375, 0.339377, 0.339379, 0.339381, 0.339384, 0.339386, 0.339388, 0.339390, 0.339392, 0.339394, 0.339396, 0.339398, 0.339400, 0.339402, 0.339404, 0.339406, 0.339408, 0.339410, 0.339412, 0.339414, 0.339416, 0.339418, 0.339421, 0.339423, 0.339425, 0.339427, 0.339429, 0.339431, 0.339433, 0.339435, 0.339437, 0.339439, 0.339441, 0.339443, 0.339445, 0.339447, 0.339449, 0.339451, 0.339453, 0.339455, 0.339458, 0.339460, 0.339462, 0.339464, 0.339466, 0.339468, 0.339470, 0.339472, 0.339474, 0.339476, 0.339478, 0.339480, 0.339482, 0.339484, 0.339486, 0.339488, 0.339490, 0.339492, 0.339495, 0.339497, 0.339499, 0.339501, 0.339503, 0.339505, 0.339507, 0.339509
M7_MAX, -0.000000, 0.006766, 0.013532, 0.020298, 0.027064, 0.033831, 0.040597, 0.047363, 0.054129, 0.060895, 0.067661, 0.074427, 0.081193, 0.087960, 0.094726, 0.101492, 0.108258, 0.115024, 0.121790, 0.128556, 0.135322, 0.142088, 0.148855, 0.155621, 0.162387, 0.169153, 0.175919, 0.182685, 0.189451, 0.196217, 0.202984, 0.209750, 0.216516, 0.223282, 0.230048, 0.236814, 0.243580, 0.250346, 0.257113, 0.263879, 0.270645, 0.277411, 0.282418, 0.284466, 0.285642, 0.286818, 0.287994, 0.289169, 0.290345, 0.291521, 0.292697, 0.293873, 0.295049, 0.296225, 0.297400, 0.298576, 0.299752, 0.300928, 0.302104, 0.303280, 0.304455, 0.305631, 0.306807, 0.307983, 0.309159, 0.310335, 0.311511, 0.312686, 0.313862, 0.315038, 0.316214, 0.317390, 0.318566, 0.319742, 0.320917, 0.322093, 0.323269, 0.324445, 0.325621, 0.326797, 0.327973, 0.329148, 0.330324, 0.331500, 0.332676, 0.333367, 0.333465, 0.333562, 0.333660, 0.333757, 0.333855, 0.333953, 0.334050, 0.334148, 0.334245, 0.334343, 0.334440, 0.334538, 0.334636, 0.334733, 0.334831, 0.334928, 0.335026, 0.335123, 0.335221, 0.335319, 0.335416, 0.335514, 0.335611, 0.335709, 0.335806, 0.335904, 0.336002, 0.336099, 0.336197, 0.336294, 0.336392, 0.336490, 0.336587, 0.336685, 0.336782, 0.336880, 0.336977, 0.337075, 0.337173, 0.337270, 0.337368, 0.337465, 0.337509, 0.337534, 0.337559, 0.337583, 0.337608, 0.337633, 0.337657, 0.337682, 0.337707, 0.337731, 0.337756, 0.337781, 0.337805, 0.337830, 0.337855, 0.337879, 0.337904, 0.337928, 0.337953, 0.337978, 0.338002, 0.338027, 0.338052, 0.338076, 0.338101, 0.338126, 0.338150, 0.338175, 0.338200, 0.338224, 0.338249, 0.338274, 0.338298, 0.338323, 0.338348, 0.338372, 0.338397, 0.338422, 0.338446, 0.338471, 0.338496, 0.338520, 0.338533, 0.338542, 0.338552, 0.338561, 0.338571, 0.338580, 0.338594, 0.338609, 0.338623, 0.338637, 0.338652, 0.338666, 0.338680, 0.338695, 0.338709, 0.338723, 0.338738, 0.338752, 0.338766, 0.338780, 0.338795, 0.338809, 0.338823, 0.338838, 0.338852, 0.338866, 0.338881, 0.338895, 0.338909, 0.338924, 0.338938, 0.338952, 0.338966, 0.338981, 0.338995, 0.339009, 0.339024, 0.339038, 0.339052, 0.339067, 0.339081, 0.339092, 0.339099, 0.339106, 0.339113, 0.339120, 0.339127, 0.339133, 0.339140, 0.339147, 0.339154, 0.339161, 0.339168, 0.339174, 0.339181, 0.339188, 0.339195, 0.339202, 0.339209, 0.339215, 0.339222, 0.339229, 0.339236, 0.339243, 0.339250, 0.339256, 0.339263, 0.339270, 0.339277, 0.339284, 0.339291, 0.339297, 0.339304, 0.339311, 0.339318, 0.339325, 0.339332, 0.339338, 0.339345, 0.339352, 0.339359, 0.339366, 0.339373, 0.339379, 0.339383, 0.339387, 0.339390, 0.339394, 0.339398, 0.339402, 0.339406, 0.339409, 0.339413, 0.339417, 0.339421, 0.339424, 0.339428, 0.339432, 0.339436, 0.339440, 0.339443, 0.339447, 0.339451, 0.339455, 0.339458, 0.339462, 0.339466, 0.339470, 0.339474, 0.339477, 0.339481, 0.339485, 0.339489, 0.339492, 0.339496, 0.339500, 0.339504, 0.339508, 0.339511, 0.339515, 0.339519, 0.339523, 0.339526, 0.339530, 0.339534, 0.339538, 0.339540, 0.339543, 0.339545, 0.339548, 0.339550, 0.339552, 0.339555, 0.339557, 0.339560, 0.339562, 0.339564, 0.339567, 0.339569, 0.339571, 0.339574, 0.339576, 0.339579, 0.339581, 0.339583, 0.339586, 0.339588, 0.339591, 0.339593, 0.339595, 0.339598, 0.339600, 0.339603, 0.339605, 0.339607, 0.339610, 0.339612, 0.339614, 0.339617, 0.339619, 0.339622, 0.339624, 0.339626, 0.339629, 0.339631, 0.339634, 0.339636, 0.339638, 0.339640, 0.339642, 0.339644, 0.339645, 0.339647, 0.339649, 0.339650, 0.339652, 0.339654, 0.339655, 0.339657, 0.339659, 0.339660, 0.339662, 0.339664, 0.339665, 0.339667, 0.339669, 0.339670, 0.339672, 0.339674, 0.339676, 0.339677, 0.339679, 0.339681, 0.339682, 0.339684, 0.339686, 0.339687, 0.339689, 0.339691, 0.339692, 0.339694, 0.339696, 0.339697, 0.339699, 0.339701, 0.339702, 0.339704, 0.339706, 0.339707, 0.339709, 0.339711, 0.339712, 0.339714, 0.339716, 0.339717, 0.339719, 0.339721, 0.339722, 0.339724, 0.339726, 0.339728, 0.339729, 0.339731, 0.339733, 0.339734, 0.339736, 0.339738, 0.339739, 0.339741, 0.339743, 0.339744, 0.339746, 0.339748, 0.339749, 0.339751, 0.339753, 0.339754, 0.339756, 0.339758, 0.339759, 0.339761, 0.339763, 0.339764, 0.339766, 0.339768, 0.339769, 0.339771, 0.339773, 0.339774, 0.339776, 0.339778, 0.339780, 0.339781, 0.339783
M7_MIN, -0.000000, 0.006046, 0.012093, 0.018139, 0.024185, 0.030232, 0.036278, 0.042324, 0.048371, 0.054417, 0.060463, 0.066510, 0.072556, 0.078602, 0.084649, 0.090695, 0.096741, 0.102788, 0.108834, 0.114880, 0.120927, 0.126973, 0.133019, 0.139066, 0.145112, 0.151158, 0.157205, 0.163251, 0.169297, 0.175344, 0.181390, 0.187436, 0.193483, 0.199529, 0.205575, 0.211622, 0.217668, 0.223714, 0.229761, 0.235807, 0.241853, 0.247900, 0.253946, 0.259992, 0.266039, 0.272085, 0.278131, 0.281531, 0.282765, 0.283998, 0.285232, 0.286465, 0.287698, 0.288932, 0.290165, 0.291399, 0.292632, 0.293866, 0.295099, 0.296333, 0.297566, 0.298800, 0.300033, 0.301267, 0.302500, 0.303733, 0.304967, 0.306200, 0.307434, 0.308667, 0.309901, 0.311134, 0.312368, 0.313601, 0.314835, 0.316068, 0.317302, 0.318535, 0.319768, 0.321002, 0.322235, 0.323469, 0.324702, 0.325936, 0.327169, 0.328403, 0.329636, 0.330870, 0.332103, 0.332364, 0.332470, 0.332575, 0.332680, 0.332785, 0.332891, 0.332996, 0.333101, 0.333206, 0.333312, 0.333417, 0.333522, 0.333627, 0.333733, 0.333838, 0.333943, 0.334048, 0.334153, 0.334259, 0.334364, 0.334469, 0.334574, 0.334680, 0.334785, 0.334890, 0.334995, 0.335101, 0.335206, 0.335311, 0.335416, 0.335522, 0.335627, 0.335732, 0.335837, 0.335943, 0.336048, 0.336153, 0.336258, 0.336364, 0.336469, 0.336574, 0.336674, 0.336702, 0.336731, 0.336760, 0.336789, 0.336817, 0.336846, 0.336875, 0.336904, 0.336932, 0.336961, 0.336990, 0.337018, 0.337047, 0.337076, 0.337105, 0.337133, 0.337162, 0.337191, 0.337220, 0.337248, 0.337277, 0.337306, 0.337334, 0.337363, 0.337392, 0.337421, 0.337449, 0.337478, 0.337507, 0.337536, 0.337564, 0.337593, 0.337622, 0.337650, 0.337679, 0.337708, 0.337737, 0.337765, 0.337794, 0.337823, 0.337852, 0.337872, 0.337885, 0.337897, 0.337910, 0.337922, 0.337935, 0.337947, 0.337960, 0.337972, 0.337985, 0.337997, 0.338010, 0.338023, 0.338035, 0.338048, 0.338060, 0.338073, 0.338085, 0.338098, 0.338110, 0.338123, 0.338135, 0.338148, 0.338160, 0.338173, 0.338185, 0.338198, 0.338210, 0.338223, 0.338235, 0.338248, 0.338260, 0.338273, 0.338285, 0.338298, 0.338310, 0.338323, 0.338335, 0.338348, 0.338360, 0.338373, 0.338385, 0.338396, 0.338403, 0.338411, 0.338418, 0.338425, 0.338433, 0.338440, 0.338447, 0.338454, 0.338462, 0.338469, 0.338476, 0.338484, 0.338491, 0.338498, 0.338505, 0.338513, 0.338520, 0.338527, 0.338534, 0.338542, 0.338549, 0.338556, 0.338564, 0.338571, 0.338578, 0.338585, 0.338593, 0.338600, 0.338607, 0.338614, 0.338622, 0.338629, 0.338636, 0.338644, 0.338651, 0.338658, 0.338665, 0.338673, 0.338680, 0.338687, 0.338694, 0.338702, 0.338708, 0.338712, 0.338717, 0.338722, 0.338727, 0.338732, 0.338737, 0.338742, 0.338746, 0.338751, 0.338756, 0.338761, 0.338766, 0.338771, 0.338776, 0.338781, 0.338785, 0.338790, 0.338795, 0.338800, 0.338805, 0.338810, 0.338815, 0.338819, 0.338824, 0.338829, 0.338834, 0.338839, 0.338844, 0.338849, 0.338854, 0.338858, 0.338863, 0.338868, 0.338873, 0.338878, 0.338883, 0.338888, 0.338893, 0.338897, 0.338902, 0.338907, 0.338912, 0.338915, 0.338918, 0.338922, 0.338925, 0.338929, 0.338932, 0.338936, 0.338939, 0.338943, 0.338946, 0.338950, 0.338953, 0.338957, 0.338960, 0.338963, 0.338967, 0.338970, 0.338974, 0.338977, 0.338981, 0.338984, 0.338988, 0.338991, 0.338995, 0.338998, 0.339001, 0.339005, 0.339008, 0.339012, 0.339015, 0.339019, 0.339022, 0.339026, 0.339029, 0.339033, 0.339036, 0.339040, 0.339043, 0.339046, 0.339050, 0.339053, 0.339056, 0.339059, 0.339061, 0.339064, 0.339066, 0.339069, 0.339071, 0.339074, 0.339076, 0.339079, 0.339081, 0.339084, 0.339086, 0.339089, 0.339091, 0.339094, 0.339097, 0.339099, 0.339102, 0.339104, 0.339107, 0.339109, 0.339112, 0.339114, 0.339117, 0.339119, 0.339122, 0.339124, 0.339127, 0.339129, 0.339132, 0.339134, 0.339137, 0.339139, 0.339142, 0.339144, 0.339147, 0.339149, 0.339152, 0.339154, 0.339157, 0.339159, 0.339161, 0.339163, 0.339165, 0.339167, 0.339169, 0.339171, 0.339173, 0.339174, 0.339176, 0.339178, 0.339180, 0.339182, 0.339184, 0.339186, 0.339188, 0.339190, 0.339191, 0.339193, 0.339195, 0.339197, 0.339199, 0.339201, 0.339203, 0.339205, 0.339206, 0.339208, 0.339210, 0.339212, 0.339214, 0.339216, 0.339218, 0.339220, 0.339222, 0.339223, 0.339225, 0.339227, 0.339229, 0.339231, 0.339233, 0.339235, 0.339237


==> data-amazon-fittrace-raw.csv <==
# *Raw* data from run name: als_runs_amazon_2021_12_10_1228, als_runs_amazon_2021_12_10_1233, arls_runs_amazon_2021_11_30_1454, spals_runs_amazon_2021_12_07_1217, spals_runs_amazon_2021_12_09_1854
# Method #1 = ARLS Hybrid s = 2^{16}
# Method #2 = ARLS Hybrid s = 2^{17}
# Method #3 = ARLS Random s = 2^{16}
# Method #4 = ARLS Random s = 2^{17}
# Method #5 = SPALS s = 2^{16}
# Method #6 = SPALS s = 2^{17}
# Method #7 = ALS (Not Random)
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15
M1_R1_Time, 107.2014, 332.8478, 559.3583, 778.1372, 997.0254, 1217.7080, 1442.2930, 1663.9996, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R1_Fit, 0.0000, 0.3370, 0.3374, 0.3375, 0.3390, 0.3381, 0.3384, 0.3382, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_Time, 80.0027, 297.0348, 517.5014, 738.7447, 957.7101, 1174.0332, 1391.2724, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_Fit, 0.0000, 0.3356, 0.3364, 0.3378, 0.3365, 0.3371, 0.3377, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_Time, 90.4611, 311.3938, 535.7939, 767.9094, 990.8797, 1212.5874, 1432.9167, 1652.4959, 1869.9880, 2087.5783, 2307.7330, 2525.9823, 2744.0530, NaN, NaN
M1_R3_Fit, 0.0000, 0.3381, 0.3376, 0.3380, 0.3387, 0.3385, 0.3389, 0.3382, 0.3389, 0.3394, 0.3384, 0.3386, 0.3384, NaN, NaN
M1_R4_Time, 95.1607, 320.2159, 553.7365, 783.0436, 1010.9279, 1230.4461, 1451.0922, 1671.2156, 1889.9407, 2109.7480, 2328.4861, 2547.8614, 2766.3052, NaN, NaN
M1_R4_Fit, 0.0000, 0.3354, 0.3366, 0.3373, 0.3378, 0.3382, 0.3377, 0.3384, 0.3388, 0.3393, 0.3387, 0.3390, 0.3388, NaN, NaN
M1_R5_Time, 81.5384, 301.5089, 520.5631, 738.1950, 959.1210, 1175.7806, 1394.1702, 1615.1455, 1833.5766, 2050.6303, 2268.5978, 2489.2566, NaN, NaN, NaN
M1_R5_Fit, 0.0000, 0.3375, 0.3398, 0.3395, 0.3393, 0.3400, 0.3397, 0.3402, 0.3403, 0.3394, 0.3385, 0.3386, NaN, NaN, NaN
M2_R1_Time, 83.7262, 341.0208, 596.0501, 847.0261, 1093.7573, 1343.2843, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_Fit, 0.0000, 0.3375, 0.3384, 0.3384, 0.3385, 0.3384, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_Time, 84.5496, 336.5140, 591.1171, 838.6155, 1089.7806, 1337.0048, 1584.9702, 1833.6639, 2081.3363, 2328.5469, 2575.2714, 2828.2341, 3074.7483, 3321.3666, 3567.7650
M2_R2_Fit, 0.0000, 0.3373, 0.3383, 0.3387, 0.3391, 0.3386, 0.3393, 0.3392, 0.3395, 0.3394, 0.3397, 0.3399, 0.3398, 0.3400, 0.3398
M2_R3_Time, 84.4051, 329.9740, 577.9491, 828.1199, 1078.5340, 1330.3937, 1576.6080, 1827.0004, 2072.1456, 2324.2112, NaN, NaN, NaN, NaN, NaN
M2_R3_Fit, 0.0000, 0.3383, 0.3383, 0.3391, 0.3389, 0.3393, 0.3395, 0.3389, 0.3396, 0.3392, NaN, NaN, NaN, NaN, NaN
M2_R4_Time, 84.6394, 337.2633, 600.7638, 850.4412, 1098.9975, 1351.9517, 1604.9120, 1852.4341, 2098.5974, 2346.7591, NaN, NaN, NaN, NaN, NaN
M2_R4_Fit, 0.0000, 0.3365, 0.3381, 0.3385, 0.3387, 0.3397, 0.3403, 0.3398, 0.3398, 0.3398, NaN, NaN, NaN, NaN, NaN
M2_R5_Time, 82.2001, 332.2375, 581.1564, 828.0595, 1075.6322, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R5_Fit, 0.0000, 0.3383, 0.3379, 0.3382, 0.3381, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_Time, 81.7180, 289.7851, 499.0247, 706.1985, 913.2114, 1123.9525, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_Fit, 0.0000, 0.3357, 0.3390, 0.3383, 0.3387, 0.3374, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_Time, 82.8287, 285.1528, 492.7110, 697.1591, 901.3563, 1106.8223, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_Fit, 0.0000, 0.3341, 0.3383, 0.3374, 0.3373, 0.3373, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_Time, 81.8377, 293.8176, 506.5330, 714.5679, 921.9014, 1127.0843, 1334.1786, 1542.5688, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_Fit, 0.0000, 0.3381, 0.3375, 0.3393, 0.3395, 0.3393, 0.3385, 0.3388, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_Time, 84.8059, 295.5506, 505.4419, 719.7595, 931.2718, 1139.5746, 1346.5410, 1553.2364, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_Fit, 0.0000, 0.3364, 0.3371, 0.3380, 0.3396, 0.3366, 0.3372, 0.3370, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_Time, 94.0740, 309.8511, 534.9404, 756.4720, 966.5017, 1174.9433, 1382.5357, 1592.6041, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_Fit, 0.0000, 0.3337, 0.3384, 0.3386, 0.3394, 0.3387, 0.3385, 0.3383, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R1_Time, 80.6005, 307.3925, 542.7494, 776.2966, 1004.4806, 1236.9246, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R1_Fit, 0.0000, 0.3381, 0.3389, 0.3382, 0.3382, 0.3388, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R2_Time, 91.3418, 334.1768, 569.4942, 808.8506, 1040.5544, 1271.7394, 1499.4366, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R2_Fit, 0.0000, 0.3362, 0.3376, 0.3390, 0.3382, 0.3383, 0.3383, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R3_Time, 81.7714, 311.3237, 542.0811, 774.3552, 1003.9020, 1236.0500, 1462.8009, 1689.2587, 1915.3473, 2143.8982, NaN, NaN, NaN, NaN, NaN
M4_R3_Fit, 0.0000, 0.3379, 0.3385, 0.3388, 0.3395, 0.3390, 0.3396, 0.3381, 0.3391, 0.3394, NaN, NaN, NaN, NaN, NaN
M4_R4_Time, 81.8895, 307.3983, 539.8299, 776.7573, 1004.4903, 1233.1792, 1465.3859, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R4_Fit, 0.0000, 0.3369, 0.3379, 0.3391, 0.3391, 0.3392, 0.3384, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R5_Time, 81.8940, 314.2579, 547.0238, 783.6065, 1020.1986, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R5_Fit, 0.0000, 0.3375, 0.3367, 0.3366, 0.3371, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R1_Time, 122.2694, 1165.5743, 2286.9430, 3375.6430, 4438.0997, 5485.4757, 6528.7587, 7555.7982, 8583.7043, NaN, NaN, NaN, NaN, NaN, NaN
M5_R1_Fit, 0.0000, 0.3315, 0.3334, 0.3325, 0.3338, 0.3343, 0.3338, 0.3333, 0.3322, NaN, NaN, NaN, NaN, NaN, NaN
M5_R2_Time, 106.8096, 1221.9550, 2286.0456, 3410.8890, 4529.5904, 5611.0290, 6730.4019, 7850.8666, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R2_Fit, 0.0000, 0.3330, 0.3325, 0.3326, 0.3336, 0.3324, 0.3330, 0.3328, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R3_Time, 107.9885, 1135.3524, 2247.9854, 3328.7403, 4391.8294, 5477.5449, 6557.0969, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R3_Fit, 0.0000, 0.3289, 0.3323, 0.3353, 0.3321, 0.3345, 0.3323, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R4_Time, 113.2994, 1168.6750, 2214.2734, 3239.1627, 4265.6379, 5299.4334, 6329.3621, 7360.7141, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R4_Fit, 0.0000, 0.3316, 0.3332, 0.3331, 0.3349, 0.3320, 0.3312, 0.3346, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R5_Time, 107.6533, 1172.0857, 2245.3695, 3326.4846, 4408.6041, 5493.5493, 6566.4083, 7651.4015, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R5_Fit, 0.0000, 0.3286, 0.3328, 0.3341, 0.3351, 0.3316, 0.3341, 0.3335, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R1_Time, 109.6498, 1256.1722, 2483.5116, 3675.8209, 4883.6086, 6090.7015, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R1_Fit, 0.0000, 0.3336, 0.3369, 0.3364, 0.3364, 0.3360, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R2_Time, 100.8441, 1314.1331, 2567.1389, 3851.5374, 5145.2339, 6421.2568, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R2_Fit, 0.0000, 0.3342, 0.3358, 0.3355, 0.3357, 0.3354, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R3_Time, 101.5537, 1239.1743, 2452.8114, 3705.4489, 4920.9508, 6125.1099, 7331.5220, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R3_Fit, 0.0000, 0.3356, 0.3354, 0.3365, 0.3365, 0.3359, 0.3362, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R4_Time, 107.2056, 1267.9540, 2411.3302, 3551.6156, 4696.7873, 5846.4483, 6990.0772, 8143.1910, 9309.3145, NaN, NaN, NaN, NaN, NaN, NaN
M6_R4_Fit, 0.0000, 0.3345, 0.3358, 0.3360, 0.3361, 0.3369, 0.3362, 0.3367, 0.3361, NaN, NaN, NaN, NaN, NaN, NaN
M6_R5_Time, 115.8991, 1297.0287, 2557.4000, 3794.2877, 5072.8720, 6327.1248, 7566.0919, 8798.6712, 10083.9389, 11331.2047, 12544.3414, NaN, NaN, NaN, NaN
M6_R5_Fit, 0.0000, 0.3334, 0.3359, 0.3368, 0.3357, 0.3374, 0.3372, 0.3377, 0.3375, 0.3377, 0.3363, NaN, NaN, NaN, NaN
M7_R1_Time, 0.0012, 2136.1074, 4227.5261, 6363.3108, 8461.3941, 10607.8154, 12711.6452, 14816.9074, 16921.0199, 19025.8547, NaN, NaN, NaN, NaN, NaN
M7_R1_Fit, 0.0000, 0.2841, 0.3333, 0.3375, 0.3385, 0.3389, 0.3391, 0.3393, 0.3394, 0.3395, NaN, NaN, NaN, NaN, NaN
M7_R2_Time, 0.0003, 2102.8330, 4227.5677, 6353.3685, 8490.5761, 10601.4439, 12726.8265, 14861.6859, 16967.8889, NaN, NaN, NaN, NaN, NaN, NaN
M7_R2_Fit, 0.0000, 0.2795, 0.3328, 0.3371, 0.3384, 0.3389, 0.3391, 0.3393, 0.3393, NaN, NaN, NaN, NaN, NaN, NaN
M7_R3_Time, 0.0009, 2119.0921, 4262.2105, 6407.3302, 8543.4781, 10683.2950, 12801.2155, 14885.2542, 16969.2873, NaN, NaN, NaN, NaN, NaN, NaN
M7_R3_Fit, 0.0000, 0.2803, 0.3325, 0.3372, 0.3383, 0.3387, 0.3389, 0.3391, 0.3392, NaN, NaN, NaN, NaN, NaN, NaN
M7_R4_Time, 0.0014, 2322.5052, 4406.9122, 6496.2740, 8575.7007, 10685.5287, 12819.4480, 14934.0056, 17019.0389, 19098.4247, 21178.5460, NaN, NaN, NaN, NaN
M7_R4_Fit, 0.0000, 0.2809, 0.3323, 0.3367, 0.3379, 0.3384, 0.3387, 0.3389, 0.3391, 0.3392, 0.3392, NaN, NaN, NaN, NaN
M7_R5_Time, 0.0004, 2084.2306, 4194.6246, 6310.0076, 8426.5330, 10530.8954, 12645.2879, 14761.8781, 16869.1388, 18983.4162, NaN, NaN, NaN, NaN, NaN
M7_R5_Fit, 0.0000, 0.2820, 0.3322, 0.3370, 0.3385, 0.3391, 0.3394, 0.3395, 0.3396, 0.3397, NaN, NaN, NaN, NaN, NaN


==> data-amazon-repeated-rows.csv <==
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40
M1_H, 0.0000, 0.0582, 0.0770, 0.0935, 0.1006, 0.1030, 0.1046, 0.1035, 0.1055, 0.1063, 0.1069, 0.1063, 0.1066, 0.1075, 0.1064, 0.1061, 0.1049, 0.1063, 0.1057, 0.1064, 0.1070, 0.1062, 0.1058, 0.1070, 0.1053, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_H, 0.0012, 0.0344, 0.0480, 0.0500, 0.0529, 0.0554, 0.0563, 0.0550, 0.0586, 0.0579, 0.0563, 0.0570, 0.0571, 0.0570, 0.0587, 0.0583, 0.0561, 0.0578, 0.0583, 0.0577, 0.0588, 0.0563, 0.0575, 0.0587, 0.0584, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_H, 0.1344, 0.0189, 0.0285, 0.0281, 0.0300, 0.0305, 0.0318, 0.0317, 0.0344, 0.0334, 0.0323, 0.0312, 0.0316, 0.0313, 0.0319, 0.0316, 0.0318, 0.0335, 0.0322, 0.0314, 0.0335, 0.0316, 0.0318, 0.0318, 0.0308, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R, 0.0000, 0.1602, 0.2147, 0.2985, 0.3290, 0.3420, 0.3476, 0.3536, 0.3565, 0.3557, 0.3585, 0.3568, 0.3650, 0.3629, 0.3661, 0.3617, 0.3597, 0.3637, 0.3648, 0.3644, 0.3668, 0.3633, 0.3646, 0.3631, 0.3643, 0.3654, 0.3671, 0.3637, 0.3653, 0.3622, 0.3652, 0.3657, 0.3672, 0.3697, 0.3647, 0.3611, 0.3678, 0.3702, 0.3681, 0.3664
M2_R, 0.0008, 0.1220, 0.1916, 0.1898, 0.1944, 0.1866, 0.1911, 0.1821, 0.1894, 0.1858, 0.1872, 0.1819, 0.1964, 0.1977, 0.1885, 0.1830, 0.1929, 0.1847, 0.1857, 0.1921, 0.1821, 0.1848, 0.1891, 0.1856, 0.1944, 0.1805, 0.1860, 0.1859, 0.2014, 0.1921, 0.1827, 0.1952, 0.1872, 0.1943, 0.1893, 0.1861, 0.1949, 0.1854, 0.1802, 0.2027
M3_R, 0.3739, 0.0653, 0.1171, 0.1115, 0.1120, 0.1053, 0.1096, 0.1015, 0.1053, 0.1042, 0.1032, 0.1021, 0.1137, 0.1133, 0.1075, 0.1036, 0.1115, 0.1047, 0.1049, 0.1091, 0.0999, 0.1044, 0.1072, 0.1038, 0.1105, 0.0997, 0.1042, 0.1062, 0.1173, 0.1076, 0.1039, 0.1084, 0.1064, 0.1092, 0.1072, 0.1060, 0.1120, 0.1054, 0.1036, 0.1171


==> data-enron-finalfits.csv <==
# *Raw* data from run name: arls_runs_enron_2020_06_17_2310
# Method #1 = RRF s = 2^{18}
# Method #2 = RRF s = 2^{19}
# Method #3 = Not Random
# Method #4 = Random Guassian s = 2^{18}
# Method #5 = Random Guassian s = 2^{19}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10
M1, 0.092274, 0.089718, 0.090260, 0.097638, 0.081282, 0.093219, 0.090529, 0.091859, 0.093625, 0.091316
M2, 0.097654, 0.096546, 0.090933, 0.088790, 0.091129, 0.096349, 0.089868, 0.085855, 0.095372, 0.086443
M3, 0.096917, 0.099327, 0.099728, 0.098382, 0.096432, 0.097945, 0.096658, 0.103812, 0.098073, 0.094833
M4, 0.080970, 0.078327, 0.069785, 0.079933, 0.076229, 0.079905, 0.078002, 0.088036, 0.081588, 0.077261
M5, 0.077432, 0.078504, 0.088807, 0.086460, 0.087247, 0.089528, 0.077838, 0.078853, 0.085746, 0.092052


==> data-enron-totaltimes.csv <==
# *Raw* data from run name: arls_runs_amazon_2020_06_08_1042
# Method #1 = Hybrid Deterministic s = 2^{16}
# Method #2 = Hybrid Deterministic s = 2^{17}
# Method #3 = Not Random
# Method #4 = Random s = 2^{16}
# Method #5 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10
M1, 4423.207108, 2817.531037, 2882.184049, 4251.267774, 1826.085033, 2859.972511, 2863.579728, 2494.703075, 2014.419158, 1855.905340
M2, 2801.495334, 1615.738818, 3141.620000, 1582.645729, 1660.389719, 3079.326838, 2324.687881, 1648.785879, 2781.754130, 3192.336979
M3, 29832.338977, 36043.518043, 26295.171712, 29525.762760, 26124.834866, 25326.978189, 25017.443190, 25009.800477, 28280.430353, 31465.182911
M4, 2812.728957, 2106.943829, 2084.743817, 1758.011481, 2066.640241, 3750.679647, 2063.391007, 1847.068764, 1516.934256, 1801.157013
M5, 1972.579634, 3320.913123, 1894.616252, 3347.405495, 2594.404158, 2227.315341, 2589.569860, 2664.605178, 2596.659123, 1888.780925


==> data-reddit-fittrace-interpl.csv <==
# *Interpolated* data from run name: arls_runs_reddit_2020_06_05_0946
# Method #1 = Hybrid Deterministic s = 2^{17}
# Method #2 = 
# Method #3 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 507, 508, 509, 510, 511, 512, 513, 514, 515, 516, 517, 518, 519, 520, 521, 522, 523, 524, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 551, 552, 553, 554, 555, 556, 557, 558, 559, 560, 561, 562, 563, 564, 565, 566, 567, 568, 569, 570, 571, 572, 573, 574, 575, 576, 577, 578, 579, 580, 581, 582, 583, 584, 585, 586, 587, 588, 589, 590, 591, 592, 593, 594, 595, 596, 597, 598, 599, 600, 601, 602, 603, 604, 605, 606, 607, 608, 609, 610, 611, 612, 613, 614, 615, 616, 617, 618, 619, 620, 621, 622, 623, 624, 625, 626, 627, 628, 629, 630, 631, 632, 633, 634, 635, 636, 637, 638, 639, 640, 641, 642, 643, 644, 645, 646, 647, 648, 649, 650, 651, 652, 653, 654, 655, 656, 657, 658, 659, 660, 661, 662, 663, 664, 665, 666, 667, 668, 669, 670, 671, 672, 673, 674, 675, 676, 677, 678, 679, 680, 681, 682, 683, 684, 685, 686, 687, 688, 689, 690, 691, 692, 693, 694, 695, 696, 697, 698, 699, 700, 701, 702, 703, 704, 705, 706, 707, 708, 709, 710, 711, 712, 713, 714, 715, 716, 717, 718, 719, 720, 721, 722, 723, 724, 725, 726, 727, 728, 729, 730, 731, 732, 733, 734, 735, 736, 737, 738, 739, 740, 741, 742, 743, 744, 745, 746, 747, 748, 749, 750, 751, 752, 753, 754, 755, 756, 757, 758, 759, 760, 761, 762, 763, 764, 765, 766, 767, 768, 769, 770, 771, 772, 773, 774, 775, 776, 777, 778, 779, 780, 781, 782, 783, 784, 785, 786, 787, 788, 789, 790, 791, 792, 793, 794, 795, 796, 797, 798, 799, 800, 801, 802, 803, 804, 805, 806, 807, 808, 809, 810, 811, 812, 813, 814, 815, 816, 817, 818, 819, 820, 821, 822, 823, 824, 825, 826, 827, 828, 829, 830, 831, 832, 833, 834, 835, 836, 837, 838, 839, 840, 841, 842, 843, 844, 845, 846, 847, 848, 849, 850, 851, 852, 853, 854, 855, 856, 857, 858, 859, 860, 861, 862, 863, 864, 865, 866, 867, 868, 869, 870, 871, 872, 873, 874, 875, 876, 877, 878, 879, 880, 881, 882, 883, 884, 885, 886, 887, 888, 889, 890, 891, 892, 893, 894, 895, 896, 897, 898, 899, 900, 901, 902, 903, 904, 905, 906, 907, 908, 909, 910, 911, 912, 913, 914, 915, 916, 917, 918, 919, 920, 921, 922, 923, 924, 925, 926, 927, 928, 929, 930, 931, 932, 933, 934, 935, 936, 937
TIME, 0.0, 500.0, 1000.0, 1500.0, 2000.0, 2500.0, 3000.0, 3500.0, 4000.0, 4500.0, 5000.0, 5500.0, 6000.0, 6500.0, 7000.0, 7500.0, 8000.0, 8500.0, 9000.0, 9500.0, 10000.0, 10500.0, 11000.0, 11500.0, 12000.0, 12500.0, 13000.0, 13500.0, 14000.0, 14500.0, 15000.0, 15500.0, 16000.0, 16500.0, 17000.0, 17500.0, 18000.0, 18500.0, 19000.0, 19500.0, 20000.0, 20500.0, 21000.0, 21500.0, 22000.0, 22500.0, 23000.0, 23500.0, 24000.0, 24500.0, 25000.0, 25500.0, 26000.0, 26500.0, 27000.0, 27500.0, 28000.0, 28500.0, 29000.0, 29500.0, 30000.0, 30500.0, 31000.0, 31500.0, 32000.0, 32500.0, 33000.0, 33500.0, 34000.0, 34500.0, 35000.0, 35500.0, 36000.0, 36500.0, 37000.0, 37500.0, 38000.0, 38500.0, 39000.0, 39500.0, 40000.0, 40500.0, 41000.0, 41500.0, 42000.0, 42500.0, 43000.0, 43500.0, 44000.0, 44500.0, 45000.0, 45500.0, 46000.0, 46500.0, 47000.0, 47500.0, 48000.0, 48500.0, 49000.0, 49500.0, 50000.0, 50500.0, 51000.0, 51500.0, 52000.0, 52500.0, 53000.0, 53500.0, 54000.0, 54500.0, 55000.0, 55500.0, 56000.0, 56500.0, 57000.0, 57500.0, 58000.0, 58500.0, 59000.0, 59500.0, 60000.0, 60500.0, 61000.0, 61500.0, 62000.0, 62500.0, 63000.0, 63500.0, 64000.0, 64500.0, 65000.0, 65500.0, 66000.0, 66500.0, 67000.0, 67500.0, 68000.0, 68500.0, 69000.0, 69500.0, 70000.0, 70500.0, 71000.0, 71500.0, 72000.0, 72500.0, 73000.0, 73500.0, 74000.0, 74500.0, 75000.0, 75500.0, 76000.0, 76500.0, 77000.0, 77500.0, 78000.0, 78500.0, 79000.0, 79500.0, 80000.0, 80500.0, 81000.0, 81500.0, 82000.0, 82500.0, 83000.0, 83500.0, 84000.0, 84500.0, 85000.0, 85500.0, 86000.0, 86500.0, 87000.0, 87500.0, 88000.0, 88500.0, 89000.0, 89500.0, 90000.0, 90500.0, 91000.0, 91500.0, 92000.0, 92500.0, 93000.0, 93500.0, 94000.0, 94500.0, 95000.0, 95500.0, 96000.0, 96500.0, 97000.0, 97500.0, 98000.0, 98500.0, 99000.0, 99500.0, 100000.0, 100500.0, 101000.0, 101500.0, 102000.0, 102500.0, 103000.0, 103500.0, 104000.0, 104500.0, 105000.0, 105500.0, 106000.0, 106500.0, 107000.0, 107500.0, 108000.0, 108500.0, 109000.0, 109500.0, 110000.0, 110500.0, 111000.0, 111500.0, 112000.0, 112500.0, 113000.0, 113500.0, 114000.0, 114500.0, 115000.0, 115500.0, 116000.0, 116500.0, 117000.0, 117500.0, 118000.0, 118500.0, 119000.0, 119500.0, 120000.0, 120500.0, 121000.0, 121500.0, 122000.0, 122500.0, 123000.0, 123500.0, 124000.0, 124500.0, 125000.0, 125500.0, 126000.0, 126500.0, 127000.0, 127500.0, 128000.0, 128500.0, 129000.0, 129500.0, 130000.0, 130500.0, 131000.0, 131500.0, 132000.0, 132500.0, 133000.0, 133500.0, 134000.0, 134500.0, 135000.0, 135500.0, 136000.0, 136500.0, 137000.0, 137500.0, 138000.0, 138500.0, 139000.0, 139500.0, 140000.0, 140500.0, 141000.0, 141500.0, 142000.0, 142500.0, 143000.0, 143500.0, 144000.0, 144500.0, 145000.0, 145500.0, 146000.0, 146500.0, 147000.0, 147500.0, 148000.0, 148500.0, 149000.0, 149500.0, 150000.0, 150500.0, 151000.0, 151500.0, 152000.0, 152500.0, 153000.0, 153500.0, 154000.0, 154500.0, 155000.0, 155500.0, 156000.0, 156500.0, 157000.0, 157500.0, 158000.0, 158500.0, 159000.0, 159500.0, 160000.0, 160500.0, 161000.0, 161500.0, 162000.0, 162500.0, 163000.0, 163500.0, 164000.0, 164500.0, 165000.0, 165500.0, 166000.0, 166500.0, 167000.0, 167500.0, 168000.0, 168500.0, 169000.0, 169500.0, 170000.0, 170500.0, 171000.0, 171500.0, 172000.0, 172500.0, 173000.0, 173500.0, 174000.0, 174500.0, 175000.0, 175500.0, 176000.0, 176500.0, 177000.0, 177500.0, 178000.0, 178500.0, 179000.0, 179500.0, 180000.0, 180500.0, 181000.0, 181500.0, 182000.0, 182500.0, 183000.0, 183500.0, 184000.0, 184500.0, 185000.0, 185500.0, 186000.0, 186500.0, 187000.0, 187500.0, 188000.0, 188500.0, 189000.0, 189500.0, 190000.0, 190500.0, 191000.0, 191500.0, 192000.0, 192500.0, 193000.0, 193500.0, 194000.0, 194500.0, 195000.0, 195500.0, 196000.0, 196500.0, 197000.0, 197500.0, 198000.0, 198500.0, 199000.0, 199500.0, 200000.0, 200500.0, 201000.0, 201500.0, 202000.0, 202500.0, 203000.0, 203500.0, 204000.0, 204500.0, 205000.0, 205500.0, 206000.0, 206500.0, 207000.0, 207500.0, 208000.0, 208500.0, 209000.0, 209500.0, 210000.0, 210500.0, 211000.0, 211500.0, 212000.0, 212500.0, 213000.0, 213500.0, 214000.0, 214500.0, 215000.0, 215500.0, 216000.0, 216500.0, 217000.0, 217500.0, 218000.0, 218500.0, 219000.0, 219500.0, 220000.0, 220500.0, 221000.0, 221500.0, 222000.0, 222500.0, 223000.0, 223500.0, 224000.0, 224500.0, 225000.0, 225500.0, 226000.0, 226500.0, 227000.0, 227500.0, 228000.0, 228500.0, 229000.0, 229500.0, 230000.0, 230500.0, 231000.0, 231500.0, 232000.0, 232500.0, 233000.0, 233500.0, 234000.0, 234500.0, 235000.0, 235500.0, 236000.0, 236500.0, 237000.0, 237500.0, 238000.0, 238500.0, 239000.0, 239500.0, 240000.0, 240500.0, 241000.0, 241500.0, 242000.0, 242500.0, 243000.0, 243500.0, 244000.0, 244500.0, 245000.0, 245500.0, 246000.0, 246500.0, 247000.0, 247500.0, 248000.0, 248500.0, 249000.0, 249500.0, 250000.0, 250500.0, 251000.0, 251500.0, 252000.0, 252500.0, 253000.0, 253500.0, 254000.0, 254500.0, 255000.0, 255500.0, 256000.0, 256500.0, 257000.0, 257500.0, 258000.0, 258500.0, 259000.0, 259500.0, 260000.0, 260500.0, 261000.0, 261500.0, 262000.0, 262500.0, 263000.0, 263500.0, 264000.0, 264500.0, 265000.0, 265500.0, 266000.0, 266500.0, 267000.0, 267500.0, 268000.0, 268500.0, 269000.0, 269500.0, 270000.0, 270500.0, 271000.0, 271500.0, 272000.0, 272500.0, 273000.0, 273500.0, 274000.0, 274500.0, 275000.0, 275500.0, 276000.0, 276500.0, 277000.0, 277500.0, 278000.0, 278500.0, 279000.0, 279500.0, 280000.0, 280500.0, 281000.0, 281500.0, 282000.0, 282500.0, 283000.0, 283500.0, 284000.0, 284500.0, 285000.0, 285500.0, 286000.0, 286500.0, 287000.0, 287500.0, 288000.0, 288500.0, 289000.0, 289500.0, 290000.0, 290500.0, 291000.0, 291500.0, 292000.0, 292500.0, 293000.0, 293500.0, 294000.0, 294500.0, 295000.0, 295500.0, 296000.0, 296500.0, 297000.0, 297500.0, 298000.0, 298500.0, 299000.0, 299500.0, 300000.0, 300500.0, 301000.0, 301500.0, 302000.0, 302500.0, 303000.0, 303500.0, 304000.0, 304500.0, 305000.0, 305500.0, 306000.0, 306500.0, 307000.0, 307500.0, 308000.0, 308500.0, 309000.0, 309500.0, 310000.0, 310500.0, 311000.0, 311500.0, 312000.0, 312500.0, 313000.0, 313500.0, 314000.0, 314500.0, 315000.0, 315500.0, 316000.0, 316500.0, 317000.0, 317500.0, 318000.0, 318500.0, 319000.0, 319500.0, 320000.0, 320500.0, 321000.0, 321500.0, 322000.0, 322500.0, 323000.0, 323500.0, 324000.0, 324500.0, 325000.0, 325500.0, 326000.0, 326500.0, 327000.0, 327500.0, 328000.0, 328500.0, 329000.0, 329500.0, 330000.0, 330500.0, 331000.0, 331500.0, 332000.0, 332500.0, 333000.0, 333500.0, 334000.0, 334500.0, 335000.0, 335500.0, 336000.0, 336500.0, 337000.0, 337500.0, 338000.0, 338500.0, 339000.0, 339500.0, 340000.0, 340500.0, 341000.0, 341500.0, 342000.0, 342500.0, 343000.0, 343500.0, 344000.0, 344500.0, 345000.0, 345500.0, 346000.0, 346500.0, 347000.0, 347500.0, 348000.0, 348500.0, 349000.0, 349500.0, 350000.0, 350500.0, 351000.0, 351500.0, 352000.0, 352500.0, 353000.0, 353500.0, 354000.0, 354500.0, 355000.0, 355500.0, 356000.0, 356500.0, 357000.0, 357500.0, 358000.0, 358500.0, 359000.0, 359500.0, 360000.0, 360500.0, 361000.0, 361500.0, 362000.0, 362500.0, 363000.0, 363500.0, 364000.0, 364500.0, 365000.0, 365500.0, 366000.0, 366500.0, 367000.0, 367500.0, 368000.0, 368500.0, 369000.0, 369500.0, 370000.0, 370500.0, 371000.0, 371500.0, 372000.0, 372500.0, 373000.0, 373500.0, 374000.0, 374500.0, 375000.0, 375500.0, 376000.0, 376500.0, 377000.0, 377500.0, 378000.0, 378500.0, 379000.0, 379500.0, 380000.0, 380500.0, 381000.0, 381500.0, 382000.0, 382500.0, 383000.0, 383500.0, 384000.0, 384500.0, 385000.0, 385500.0, 386000.0, 386500.0, 387000.0, 387500.0, 388000.0, 388500.0, 389000.0, 389500.0, 390000.0, 390500.0, 391000.0, 391500.0, 392000.0, 392500.0, 393000.0, 393500.0, 394000.0, 394500.0, 395000.0, 395500.0, 396000.0, 396500.0, 397000.0, 397500.0, 398000.0, 398500.0, 399000.0, 399500.0, 400000.0, 400500.0, 401000.0, 401500.0, 402000.0, 402500.0, 403000.0, 403500.0, 404000.0, 404500.0, 405000.0, 405500.0, 406000.0, 406500.0, 407000.0, 407500.0, 408000.0, 408500.0, 409000.0, 409500.0, 410000.0, 410500.0, 411000.0, 411500.0, 412000.0, 412500.0, 413000.0, 413500.0, 414000.0, 414500.0, 415000.0, 415500.0, 416000.0, 416500.0, 417000.0, 417500.0, 418000.0, 418500.0, 419000.0, 419500.0, 420000.0, 420500.0, 421000.0, 421500.0, 422000.0, 422500.0, 423000.0, 423500.0, 424000.0, 424500.0, 425000.0, 425500.0, 426000.0, 426500.0, 427000.0, 427500.0, 428000.0, 428500.0, 429000.0, 429500.0, 430000.0, 430500.0, 431000.0, 431500.0, 432000.0, 432500.0, 433000.0, 433500.0, 434000.0, 434500.0, 435000.0, 435500.0, 436000.0, 436500.0, 437000.0, 437500.0, 438000.0, 438500.0, 439000.0, 439500.0, 440000.0, 440500.0, 441000.0, 441500.0, 442000.0, 442500.0, 443000.0, 443500.0, 444000.0, 444500.0, 445000.0, 445500.0, 446000.0, 446500.0, 447000.0, 447500.0, 448000.0, 448500.0, 449000.0, 449500.0, 450000.0, 450500.0, 451000.0, 451500.0, 452000.0, 452500.0, 453000.0, 453500.0, 454000.0, 454500.0, 455000.0, 455500.0, 456000.0, 456500.0, 457000.0, 457500.0, 458000.0, 458500.0, 459000.0, 459500.0, 460000.0, 460500.0, 461000.0, 461500.0, 462000.0, 462500.0, 463000.0, 463500.0, 464000.0, 464500.0, 465000.0, 465500.0, 466000.0, 466500.0, 467000.0, 467500.0, 468000.0
M1_MED, -0.032818, -0.012959, 0.007792, 0.028543, 0.048567, 0.051700, 0.052174, 0.052617, 0.053194, 0.053953, 0.054123, 0.054238, 0.054354, 0.054469, 0.054641, 0.054902, 0.055163, 0.055424, 0.055677, 0.055857, 0.056012, 0.056168, 0.056282, 0.056388, 0.056497, 0.056607, 0.056644, 0.056700, 0.056752, 0.056846, 0.057042, 0.057346, 0.057447, 0.057457, 0.057543, 0.057637, 0.057645, 0.057613, 0.057658, 0.057676, 0.057687, 0.057698, 0.057837, 0.058019, 0.058144, 0.058151, 0.058115, 0.058158, 0.058211, 0.058122, 0.058050, 0.058052, 0.058118, 0.058211, 0.058348, 0.058446, 0.058466, 0.058402, 0.058337, 0.058277, 0.058231, 0.058231, 0.058291, 0.058352, 0.058413, 0.058473, 0.058515, 0.058507, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, 0.058487, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MAX, -0.031689, -0.010164, 0.012160, 0.034485, 0.052488, 0.052915, 0.053552, 0.054592, 0.055632, 0.056069, 0.056144, 0.056218, 0.056292, 0.056384, 0.056516, 0.056648, 0.056781, 0.056913, 0.056961, 0.057009, 0.057084, 0.057250, 0.057524, 0.057620, 0.057566, 0.057566, 0.057666, 0.057775, 0.057794, 0.058184, 0.058588, 0.058420, 0.058492, 0.058377, 0.058262, 0.058328, 0.058504, 0.058554, 0.058581, 0.058649, 0.058892, 0.059199, 0.059506, 0.059453, 0.059296, 0.059139, 0.059112, 0.059024, 0.058935, 0.058847, 0.058758, 0.058758, 0.058827, 0.058897, 0.058967, 0.059036, 0.059018, 0.059000, 0.058982, 0.058963, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, 0.058949, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MIN, -0.036708, -0.016776, 0.003156, 0.021418, 0.039565, 0.049939, 0.050708, 0.051478, 0.051780, 0.052080, 0.052331, 0.052572, 0.052812, 0.053053, 0.053283, 0.053474, 0.053665, 0.053857, 0.054048, 0.054183, 0.054315, 0.054344, 0.054245, 0.054146, 0.054176, 0.054434, 0.054693, 0.054951, 0.055209, 0.055343, 0.055438, 0.055533, 0.055628, 0.055720, 0.054906, 0.053928, 0.053115, 0.053695, 0.054275, 0.054856, 0.055436, 0.055714, 0.055843, 0.055972, 0.056100, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, 0.056197, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MED, -0.000000, 0.000912, 0.001824, 0.002736, 0.003648, 0.004559, 0.005471, 0.006383, 0.007295, 0.008207, 0.009119, 0.010031, 0.010943, 0.011854, 0.012766, 0.013678, 0.014590, 0.015502, 0.016414, 0.017326, 0.018238, 0.019236, 0.020361, 0.021688, 0.023035, 0.024382, 0.025730, 0.027077, 0.028424, 0.029771, 0.031118, 0.032465, 0.033813, 0.035160, 0.036507, 0.037854, 0.039201, 0.040549, 0.041896, 0.043243, 0.044590, 0.045893, 0.046645, 0.047397, 0.047644, 0.047833, 0.048023, 0.048213, 0.048403, 0.048592, 0.048782, 0.048972, 0.049161, 0.049351, 0.049541, 0.049730, 0.049920, 0.050110, 0.050299, 0.050489, 0.050679, 0.050868, 0.051025, 0.051153, 0.051246, 0.051303, 0.051360, 0.051418, 0.051475, 0.051533, 0.051590, 0.051648, 0.051705, 0.051762, 0.051820, 0.051877, 0.051935, 0.051992, 0.052049, 0.052107, 0.052164, 0.052222, 0.052279, 0.052332, 0.052378, 0.052410, 0.052441, 0.052473, 0.052504, 0.052535, 0.052567, 0.052598, 0.052630, 0.052661, 0.052693, 0.052724, 0.052756, 0.052787, 0.052818, 0.052850, 0.052881, 0.052913, 0.052944, 0.052974, 0.053000, 0.053023, 0.053043, 0.053063, 0.053083, 0.053103, 0.053123, 0.053144, 0.053164, 0.053184, 0.053204, 0.053224, 0.053244, 0.053265, 0.053285, 0.053305, 0.053325, 0.053345, 0.053365, 0.053384, 0.053401, 0.053418, 0.053432, 0.053447, 0.053462, 0.053476, 0.053491, 0.053506, 0.053521, 0.053535, 0.053550, 0.053565, 0.053579, 0.053594, 0.053609, 0.053623, 0.053638, 0.053653, 0.053667, 0.053680, 0.053693, 0.053706, 0.053718, 0.053729, 0.053741, 0.053753, 0.053765, 0.053776, 0.053788, 0.053800, 0.053811, 0.053823, 0.053835, 0.053846, 0.053858, 0.053870, 0.053882, 0.053893, 0.053905, 0.053916, 0.053927, 0.053938, 0.053949, 0.053961, 0.053972, 0.053983, 0.053994, 0.054005, 0.054016, 0.054027, 0.054038, 0.054049, 0.054060, 0.054071, 0.054083, 0.054094, 0.054105, 0.054116, 0.054127, 0.054138, 0.054149, 0.054160, 0.054171, 0.054182, 0.054193, 0.054204, 0.054214, 0.054225, 0.054236, 0.054247, 0.054258, 0.054268, 0.054279, 0.054290, 0.054301, 0.054311, 0.054320, 0.054330, 0.054340, 0.054350, 0.054360, 0.054369, 0.054379, 0.054389, 0.054399, 0.054409, 0.054419, 0.054430, 0.054441, 0.054452, 0.054463, 0.054474, 0.054485, 0.054497, 0.054508, 0.054519, 0.054530, 0.054541, 0.054552, 0.054564, 0.054575, 0.054586, 0.054597, 0.054608, 0.054620, 0.054631, 0.054642, 0.054653, 0.054664, 0.054675, 0.054686, 0.054697, 0.054709, 0.054720, 0.054732, 0.054744, 0.054755, 0.054767, 0.054778, 0.054790, 0.054802, 0.054813, 0.054825, 0.054836, 0.054848, 0.054860, 0.054871, 0.054883, 0.054894, 0.054906, 0.054917, 0.054929, 0.054940, 0.054952, 0.054963, 0.054975, 0.054987, 0.054998, 0.055010, 0.055022, 0.055033, 0.055045, 0.055057, 0.055068, 0.055080, 0.055092, 0.055103, 0.055115, 0.055127, 0.055138, 0.055150, 0.055161, 0.055173, 0.055185, 0.055196, 0.055208, 0.055219, 0.055231, 0.055243, 0.055254, 0.055266, 0.055278, 0.055290, 0.055301, 0.055313, 0.055325, 0.055335, 0.055344, 0.055354, 0.055364, 0.055373, 0.055383, 0.055392, 0.055402, 0.055411, 0.055420, 0.055429, 0.055439, 0.055448, 0.055457, 0.055466, 0.055476, 0.055485, 0.055494, 0.055503, 0.055513, 0.055522, 0.055531, 0.055541, 0.055550, 0.055559, 0.055569, 0.055578, 0.055587, 0.055596, 0.055606, 0.055615, 0.055624, 0.055633, 0.055643, 0.055652, 0.055661, 0.055670, 0.055680, 0.055689, 0.055698, 0.055707, 0.055716, 0.055726, 0.055735, 0.055744, 0.055753, 0.055762, 0.055771, 0.055781, 0.055790, 0.055799, 0.055808, 0.055817, 0.055826, 0.055835, 0.055845, 0.055854, 0.055863, 0.055873, 0.055885, 0.055896, 0.055907, 0.055919, 0.055930, 0.055941, 0.055952, 0.055964, 0.055975, 0.055987, 0.055998, 0.056009, 0.056021, 0.056032, 0.056044, 0.056055, 0.056066, 0.056078, 0.056089, 0.056101, 0.056112, 0.056123, 0.056135, 0.056146, 0.056158, 0.056169, 0.056180, 0.056192, 0.056202, 0.056213, 0.056224, 0.056235, 0.056246, 0.056256, 0.056267, 0.056278, 0.056289, 0.056300, 0.056310, 0.056321, 0.056332, 0.056343, 0.056354, 0.056365, 0.056375, 0.056386, 0.056397, 0.056407, 0.056418, 0.056428, 0.056438, 0.056448, 0.056458, 0.056468, 0.056478, 0.056489, 0.056499, 0.056509, 0.056519, 0.056529, 0.056539, 0.056549, 0.056559, 0.056569, 0.056579, 0.056589, 0.056599, 0.056609, 0.056619, 0.056629, 0.056639, 0.056648, 0.056658, 0.056668, 0.056677, 0.056687, 0.056696, 0.056706, 0.056715, 0.056725, 0.056734, 0.056744, 0.056753, 0.056763, 0.056772, 0.056782, 0.056791, 0.056800, 0.056810, 0.056819, 0.056828, 0.056837, 0.056847, 0.056856, 0.056865, 0.056874, 0.056883, 0.056892, 0.056900, 0.056909, 0.056918, 0.056927, 0.056936, 0.056944, 0.056953, 0.056962, 0.056970, 0.056979, 0.056987, 0.056996, 0.057004, 0.057013, 0.057021, 0.057030, 0.057039, 0.057047, 0.057056, 0.057064, 0.057072, 0.057080, 0.057088, 0.057096, 0.057104, 0.057113, 0.057121, 0.057129, 0.057137, 0.057145, 0.057153, 0.057162, 0.057170, 0.057178, 0.057186, 0.057194, 0.057202, 0.057210, 0.057219, 0.057227, 0.057235, 0.057243, 0.057251, 0.057259, 0.057267, 0.057275, 0.057283, 0.057290, 0.057298, 0.057306, 0.057314, 0.057322, 0.057330, 0.057338, 0.057345, 0.057353, 0.057361, 0.057370, 0.057379, 0.057389, 0.057398, 0.057407, 0.057417, 0.057426, 0.057435, 0.057444, 0.057453, 0.057462, 0.057471, 0.057480, 0.057489, 0.057499, 0.057508, 0.057517, 0.057526, 0.057535, 0.057544, 0.057553, 0.057562, 0.057571, 0.057580, 0.057590, 0.057599, 0.057608, 0.057617, 0.057626, 0.057635, 0.057643, 0.057652, 0.057661, 0.057670, 0.057678, 0.057687, 0.057696, 0.057704, 0.057713, 0.057721, 0.057730, 0.057739, 0.057747, 0.057756, 0.057764, 0.057773, 0.057781, 0.057790, 0.057799, 0.057807, 0.057816, 0.057824, 0.057832, 0.057841, 0.057849, 0.057857, 0.057866, 0.057874, 0.057882, 0.057890, 0.057899, 0.057907, 0.057915, 0.057924, 0.057932, 0.057940, 0.057949, 0.057957, 0.057965, 0.057973, 0.057982, 0.057990, 0.057998, 0.058006, 0.058014, 0.058022, 0.058030, 0.058038, 0.058046, 0.058054, 0.058061, 0.058069, 0.058077, 0.058085, 0.058093, 0.058101, 0.058109, 0.058117, 0.058125, 0.058132, 0.058140, 0.058148, 0.058156, 0.058163, 0.058171, 0.058178, 0.058185, 0.058193, 0.058200, 0.058207, 0.058212, 0.058216, 0.058221, 0.058226, 0.058231, 0.058236, 0.058241, 0.058246, 0.058251, 0.058256, 0.058260, 0.058265, 0.058270, 0.058275, 0.058280, 0.058285, 0.058290, 0.058294, 0.058299, 0.058304, 0.058308, 0.058313, 0.058318, 0.058322, 0.058327, 0.058331, 0.058336, 0.058341, 0.058345, 0.058350, 0.058355, 0.058359, 0.058364, 0.058369, 0.058373, 0.058378, 0.058383, 0.058387, 0.058392, 0.058396, 0.058401, 0.058405, 0.058410, 0.058414, 0.058419, 0.058423, 0.058428, 0.058432, 0.058437, 0.058442, 0.058446, 0.058451, 0.058455, 0.058460, 0.058464, 0.058469, 0.058473, 0.058478, 0.058482, 0.058487, 0.058491, 0.058495, 0.058499, 0.058504, 0.058508, 0.058512, 0.058517, 0.058521, 0.058525, 0.058530, 0.058534, 0.058538, 0.058542, 0.058547, 0.058551, 0.058555, 0.058560, 0.058564, 0.058568, 0.058572, 0.058577, 0.058581, 0.058585, 0.058590, 0.058594, 0.058598, 0.058602, 0.058607, 0.058611, 0.058615, 0.058620, 0.058624, 0.058628, 0.058632, 0.058637, 0.058641, 0.058645, 0.058650, 0.058654, 0.058658, 0.058662, 0.058667, 0.058671, 0.058675, 0.058680, 0.058684, 0.058688, 0.058692, 0.058697, 0.058701, 0.058705, 0.058710, 0.058714, 0.058718, 0.058722, 0.058727, 0.058731, 0.058735, 0.058740, 0.058744, 0.058748, 0.058753, 0.058757, 0.058761, 0.058765, 0.058770, 0.058774, 0.058778, 0.058783, 0.058787, 0.058791, 0.058795, 0.058800, 0.058804, 0.058808, 0.058813, 0.058817, 0.058821, 0.058825, 0.058830, 0.058834, 0.058838, 0.058843, 0.058847, 0.058851, 0.058855, 0.058860, 0.058864, 0.058868, 0.058873, 0.058877, 0.058881, 0.058885, 0.058890, 0.058894, 0.058898, 0.058903, 0.058907, 0.058912, 0.058916, 0.058921, 0.058926, 0.058930, 0.058935, 0.058939, 0.058944, 0.058949, 0.058953, 0.058958, 0.058962, 0.058967, 0.058972, 0.058976, 0.058981, 0.058985, 0.058990, 0.058994, 0.058999, 0.059004, 0.059008, 0.059013, 0.059017, 0.059022, 0.059027, 0.059031, 0.059036, 0.059040, 0.059045, 0.059050, 0.059054, 0.059059, 0.059063, 0.059068, 0.059072, 0.059077, 0.059082, 0.059086, 0.059091, 0.059095, 0.059100, 0.059105, 0.059109, 0.059114, 0.059118, 0.059123, 0.059128, 0.059132, 0.059137, 0.059141, 0.059146, 0.059150, 0.059155, 0.059160, 0.059164, 0.059169, 0.059173, 0.059178, 0.059183, 0.059187, 0.059192, 0.059196, 0.059201, 0.059206, 0.059210, 0.059215, 0.059219, 0.059224, 0.059228, 0.059233, 0.059238, 0.059242, 0.059247, 0.059251, 0.059256, 0.059261, 0.059265, 0.059270, 0.059274, 0.059279, 0.059284, 0.059288, 0.059293, 0.059297, 0.059302, 0.059306, 0.059311, 0.059316, 0.059320, 0.059325, 0.059329, 0.059334, 0.059339, 0.059343, 0.059348, 0.059352, 0.059357, 0.059362, 0.059366, 0.059371, 0.059375, 0.059380, 0.059384, 0.059389, 0.059394, 0.059398, 0.059403, 0.059407, 0.059412, 0.059417, 0.059421, 0.059426, 0.059430, 0.059435, 0.059440, 0.059444, 0.059449, 0.059453, 0.059458, 0.059462, 0.059467, 0.059472, 0.059476, 0.059481, 0.059485, 0.059490, 0.059495, 0.059499, 0.059504, 0.059508, 0.059513, 0.059518, 0.059522, 0.059527, 0.059531, 0.059536, 0.059540, 0.059545, 0.059550, 0.059554, 0.059559, 0.059563, 0.059568, 0.059573, 0.059577, 0.059582, 0.059586, 0.059591, 0.059596, 0.059600, 0.059605, 0.059609, 0.059614, 0.059618, 0.059623, 0.059628, 0.059632, 0.059637, 0.059641, 0.059646, 0.059651, 0.059655, 0.059660, 0.059664, 0.059669, 0.059674, 0.059678, 0.059683, 0.059687, 0.059692, 0.059696, 0.059701, 0.059706, 0.059710
M2_MAX, -0.000000, 0.001089, 0.002179, 0.003268, 0.004358, 0.005447, 0.006537, 0.007626, 0.008716, 0.009805, 0.010894, 0.011984, 0.013073, 0.014163, 0.015252, 0.016342, 0.017431, 0.018521, 0.019610, 0.020699, 0.022099, 0.023500, 0.024901, 0.026301, 0.027702, 0.029103, 0.030504, 0.031905, 0.033306, 0.034706, 0.036107, 0.037508, 0.038909, 0.040310, 0.041711, 0.043112, 0.044512, 0.045913, 0.047291, 0.047742, 0.047949, 0.048157, 0.048365, 0.048572, 0.048780, 0.048988, 0.049195, 0.049403, 0.049611, 0.049818, 0.050026, 0.050234, 0.050441, 0.050649, 0.050857, 0.051064, 0.051272, 0.051479, 0.051590, 0.051653, 0.051716, 0.051780, 0.051843, 0.051906, 0.051969, 0.052032, 0.052095, 0.052158, 0.052222, 0.052285, 0.052348, 0.052411, 0.052474, 0.052537, 0.052600, 0.052664, 0.052720, 0.052753, 0.052786, 0.052848, 0.052912, 0.052945, 0.052977, 0.053010, 0.053043, 0.053075, 0.053108, 0.053141, 0.053174, 0.053206, 0.053239, 0.053272, 0.053305, 0.053337, 0.053370, 0.053403, 0.053436, 0.053468, 0.053501, 0.053534, 0.053560, 0.053581, 0.053601, 0.053622, 0.053643, 0.053663, 0.053684, 0.053705, 0.053725, 0.053746, 0.053767, 0.053787, 0.053808, 0.053828, 0.053849, 0.053870, 0.053890, 0.053911, 0.053932, 0.053949, 0.053965, 0.053980, 0.053995, 0.054010, 0.054025, 0.054041, 0.054056, 0.054071, 0.054086, 0.054102, 0.054117, 0.054132, 0.054147, 0.054162, 0.054178, 0.054193, 0.054208, 0.054223, 0.054235, 0.054247, 0.054259, 0.054271, 0.054283, 0.054295, 0.054307, 0.054318, 0.054330, 0.054342, 0.054354, 0.054366, 0.054378, 0.054390, 0.054402, 0.054414, 0.054426, 0.054438, 0.054450, 0.054460, 0.054471, 0.054481, 0.054492, 0.054502, 0.054513, 0.054523, 0.054535, 0.054550, 0.054564, 0.054579, 0.054593, 0.054608, 0.054622, 0.054637, 0.054652, 0.054666, 0.054681, 0.054695, 0.054710, 0.054724, 0.054739, 0.054753, 0.054768, 0.054783, 0.054797, 0.054812, 0.054826, 0.054841, 0.054855, 0.054869, 0.054883, 0.054897, 0.054912, 0.054928, 0.054943, 0.054959, 0.054975, 0.054990, 0.055006, 0.055021, 0.055036, 0.055052, 0.055067, 0.055083, 0.055098, 0.055114, 0.055129, 0.055145, 0.055160, 0.055175, 0.055191, 0.055206, 0.055222, 0.055237, 0.055253, 0.055268, 0.055284, 0.055300, 0.055316, 0.055332, 0.055348, 0.055365, 0.055381, 0.055397, 0.055413, 0.055429, 0.055445, 0.055461, 0.055477, 0.055493, 0.055510, 0.055526, 0.055542, 0.055558, 0.055574, 0.055590, 0.055606, 0.055623, 0.055639, 0.055655, 0.055671, 0.055687, 0.055704, 0.055720, 0.055736, 0.055752, 0.055768, 0.055785, 0.055801, 0.055817, 0.055833, 0.055850, 0.055866, 0.055882, 0.055897, 0.055913, 0.055928, 0.055944, 0.055960, 0.055975, 0.055991, 0.056006, 0.056022, 0.056038, 0.056053, 0.056069, 0.056084, 0.056100, 0.056116, 0.056131, 0.056147, 0.056162, 0.056177, 0.056193, 0.056208, 0.056223, 0.056238, 0.056253, 0.056268, 0.056283, 0.056299, 0.056314, 0.056329, 0.056344, 0.056359, 0.056374, 0.056389, 0.056405, 0.056420, 0.056434, 0.056448, 0.056462, 0.056476, 0.056489, 0.056503, 0.056517, 0.056531, 0.056545, 0.056559, 0.056573, 0.056587, 0.056601, 0.056615, 0.056629, 0.056642, 0.056656, 0.056670, 0.056683, 0.056696, 0.056709, 0.056722, 0.056735, 0.056748, 0.056761, 0.056774, 0.056787, 0.056800, 0.056813, 0.056826, 0.056839, 0.056852, 0.056865, 0.056878, 0.056891, 0.056904, 0.056916, 0.056928, 0.056940, 0.056953, 0.056965, 0.056977, 0.056989, 0.057002, 0.057014, 0.057026, 0.057038, 0.057050, 0.057063, 0.057075, 0.057087, 0.057099, 0.057112, 0.057124, 0.057136, 0.057147, 0.057159, 0.057171, 0.057182, 0.057194, 0.057206, 0.057217, 0.057229, 0.057241, 0.057253, 0.057264, 0.057276, 0.057288, 0.057299, 0.057311, 0.057323, 0.057334, 0.057345, 0.057356, 0.057367, 0.057378, 0.057389, 0.057400, 0.057411, 0.057423, 0.057434, 0.057445, 0.057456, 0.057467, 0.057478, 0.057489, 0.057500, 0.057511, 0.057522, 0.057532, 0.057543, 0.057553, 0.057563, 0.057573, 0.057583, 0.057594, 0.057604, 0.057614, 0.057624, 0.057634, 0.057645, 0.057655, 0.057665, 0.057675, 0.057685, 0.057696, 0.057706, 0.057716, 0.057726, 0.057735, 0.057745, 0.057755, 0.057765, 0.057774, 0.057784, 0.057794, 0.057804, 0.057813, 0.057823, 0.057833, 0.057842, 0.057852, 0.057862, 0.057872, 0.057881, 0.057891, 0.057900, 0.057910, 0.057919, 0.057929, 0.057938, 0.057948, 0.057957, 0.057966, 0.057976, 0.057985, 0.057995, 0.058004, 0.058014, 0.058023, 0.058032, 0.058042, 0.058051, 0.058060, 0.058069, 0.058078, 0.058087, 0.058096, 0.058105, 0.058114, 0.058122, 0.058131, 0.058140, 0.058149, 0.058158, 0.058167, 0.058176, 0.058184, 0.058193, 0.058202, 0.058211, 0.058219, 0.058227, 0.058236, 0.058244, 0.058252, 0.058261, 0.058269, 0.058277, 0.058285, 0.058294, 0.058302, 0.058310, 0.058318, 0.058327, 0.058335, 0.058343, 0.058352, 0.058360, 0.058367, 0.058375, 0.058383, 0.058391, 0.058399, 0.058407, 0.058414, 0.058422, 0.058430, 0.058438, 0.058446, 0.058453, 0.058461, 0.058469, 0.058477, 0.058485, 0.058493, 0.058500, 0.058507, 0.058514, 0.058522, 0.058529, 0.058536, 0.058543, 0.058551, 0.058558, 0.058565, 0.058572, 0.058580, 0.058587, 0.058594, 0.058601, 0.058609, 0.058616, 0.058623, 0.058630, 0.058637, 0.058643, 0.058650, 0.058657, 0.058663, 0.058670, 0.058677, 0.058684, 0.058690, 0.058697, 0.058704, 0.058711, 0.058717, 0.058724, 0.058731, 0.058737, 0.058744, 0.058750, 0.058756, 0.058762, 0.058769, 0.058775, 0.058781, 0.058787, 0.058793, 0.058799, 0.058806, 0.058812, 0.058818, 0.058824, 0.058830, 0.058836, 0.058843, 0.058849, 0.058854, 0.058860, 0.058865, 0.058871, 0.058876, 0.058882, 0.058887, 0.058893, 0.058898, 0.058904, 0.058909, 0.058915, 0.058920, 0.058926, 0.058931, 0.058937, 0.058942, 0.058947, 0.058953, 0.058958, 0.058964, 0.058970, 0.058977, 0.058984, 0.058991, 0.058998, 0.059005, 0.059012, 0.059019, 0.059026, 0.059033, 0.059040, 0.059047, 0.059054, 0.059060, 0.059066, 0.059072, 0.059078, 0.059084, 0.059091, 0.059097, 0.059103, 0.059109, 0.059115, 0.059121, 0.059127, 0.059133, 0.059139, 0.059145, 0.059151, 0.059157, 0.059163, 0.059169, 0.059175, 0.059181, 0.059186, 0.059192, 0.059198, 0.059203, 0.059209, 0.059214, 0.059220, 0.059225, 0.059231, 0.059237, 0.059242, 0.059248, 0.059253, 0.059259, 0.059264, 0.059270, 0.059276, 0.059281, 0.059287, 0.059292, 0.059298, 0.059303, 0.059309, 0.059315, 0.059320, 0.059326, 0.059331, 0.059337, 0.059342, 0.059348, 0.059354, 0.059359, 0.059365, 0.059370, 0.059376, 0.059381, 0.059387, 0.059393, 0.059398, 0.059404, 0.059409, 0.059415, 0.059420, 0.059426, 0.059432, 0.059437, 0.059443, 0.059448, 0.059454, 0.059459, 0.059465, 0.059471, 0.059476, 0.059482, 0.059487, 0.059493, 0.059498, 0.059504, 0.059510, 0.059515, 0.059521, 0.059526, 0.059532, 0.059537, 0.059543, 0.059549, 0.059554, 0.059560, 0.059565, 0.059571, 0.059576, 0.059582, 0.059588, 0.059593, 0.059599, 0.059604, 0.059610, 0.059615, 0.059621, 0.059627, 0.059632, 0.059638, 0.059643, 0.059649, 0.059654, 0.059660, 0.059666, 0.059671, 0.059677, 0.059682, 0.059688, 0.059693, 0.059699, 0.059705, 0.059710, 0.059716, 0.059721, 0.059727, 0.059732, 0.059738, 0.059744, 0.059749, 0.059755, 0.059760, 0.059766, 0.059771, 0.059777, 0.059783, 0.059788, 0.059794, 0.059799, 0.059805, 0.059810, 0.059816, 0.059822, 0.059827, 0.059833, 0.059838, 0.059844, 0.059849, 0.059855, 0.059861, 0.059866, 0.059872, 0.059877, 0.059883, 0.059888, 0.059894, 0.059900, 0.059905, 0.059911, 0.059916, 0.059922, 0.059927, 0.059933, 0.059939, 0.059944, 0.059950, 0.059955, 0.059961, 0.059966, 0.059972, 0.059978, 0.059983, 0.059989, 0.059994, 0.060000, 0.060005, 0.060011, 0.060017, 0.060022, 0.060028, 0.060033, 0.060039, 0.060044, 0.060050, 0.060056, 0.060061, 0.060067, 0.060072, 0.060078, 0.060083, 0.060089, 0.060095, 0.060100, 0.060106, 0.060111, 0.060117, 0.060122, 0.060128, 0.060134, 0.060139, 0.060145, 0.060150, 0.060156, 0.060161, 0.060167, 0.060173, 0.060178, 0.060184, 0.060189, 0.060195, 0.060200, 0.060206, 0.060212, 0.060217, 0.060223, 0.060228, 0.060234, 0.060239, 0.060245, 0.060251, 0.060256, 0.060262, 0.060267, 0.060273, 0.060278, 0.060284, 0.060290, 0.060295, 0.060301, 0.060306, 0.060312, 0.060317, 0.060323, 0.060329, 0.060334, 0.060340, 0.060345, 0.060351, 0.060356, 0.060362, 0.060368, 0.060373, 0.060379, 0.060384, 0.060390, 0.060395, 0.060401, 0.060407, 0.060412, 0.060418, 0.060423, 0.060429, 0.060434, 0.060440, 0.060446, 0.060451, 0.060457, 0.060462, 0.060468, 0.060473, 0.060479, 0.060485, 0.060490, 0.060496, 0.060501, 0.060507, 0.060512, 0.060518, 0.060524, 0.060529, 0.060535, 0.060540, 0.060546, 0.060551, 0.060557, 0.060563, 0.060568, 0.060574, 0.060579, 0.060585, 0.060590, 0.060596, 0.060602, 0.060607, 0.060613, 0.060618, 0.060624, 0.060629, 0.060635, 0.060641, 0.060646, 0.060652, 0.060657, 0.060663, 0.060668, 0.060674, 0.060680, 0.060685, 0.060691, 0.060696, 0.060702, 0.060707, 0.060713, 0.060719, 0.060724, 0.060730, 0.060735, 0.060741, 0.060746, 0.060752, 0.060758, 0.060763, 0.060769, 0.060774, 0.060780, 0.060786, 0.060791, 0.060797, 0.060802, 0.060808, 0.060813, 0.060819, 0.060825, 0.060830, 0.060836, 0.060841, 0.060847, 0.060852, 0.060858, 0.060864, 0.060869, 0.060875, 0.060880, 0.060886, 0.060891, 0.060897, 0.060903, 0.060908, 0.060914, 0.060919, 0.060925, 0.060930, 0.060936, 0.060942, 0.060947, 0.060953, 0.060958, 0.060964, 0.060969, 0.060975, 0.060981, 0.060986, 0.060992, 0.060997, 0.061003, 0.061008, 0.061014, 0.061020, 0.061025, 0.061031, 0.061036, 0.061042, 0.061047, 0.061053, 0.061059, 0.061064, 0.061070, 0.061075, 0.061081, 0.061086, 0.061092, 0.061098, 0.061103, 0.061109
M2_MIN, -0.000000, 0.000718, 0.001435, 0.002153, 0.002871, 0.003589, 0.004306, 0.005024, 0.005742, 0.006460, 0.007177, 0.007895, 0.008613, 0.009331, 0.010048, 0.010766, 0.011484, 0.012202, 0.012919, 0.013637, 0.014355, 0.015073, 0.015790, 0.016508, 0.017226, 0.017944, 0.018661, 0.019379, 0.020328, 0.021393, 0.022458, 0.023523, 0.024587, 0.025652, 0.026717, 0.027782, 0.028846, 0.029911, 0.030976, 0.032041, 0.033105, 0.034170, 0.035235, 0.036300, 0.037364, 0.038429, 0.039494, 0.040559, 0.041624, 0.042688, 0.043753, 0.044818, 0.045883, 0.046947, 0.047368, 0.047519, 0.047670, 0.047821, 0.047972, 0.048123, 0.048275, 0.048426, 0.048577, 0.048728, 0.048879, 0.049030, 0.049182, 0.049333, 0.049484, 0.049635, 0.049786, 0.049937, 0.050089, 0.050240, 0.050391, 0.050542, 0.050693, 0.050844, 0.050995, 0.051147, 0.051242, 0.051288, 0.051333, 0.051379, 0.051424, 0.051470, 0.051515, 0.051561, 0.051606, 0.051652, 0.051697, 0.051743, 0.051788, 0.051834, 0.051879, 0.051925, 0.051970, 0.052016, 0.052061, 0.052106, 0.052152, 0.052197, 0.052243, 0.052288, 0.052334, 0.052379, 0.052416, 0.052444, 0.052471, 0.052499, 0.052527, 0.052554, 0.052582, 0.052610, 0.052637, 0.052665, 0.052693, 0.052721, 0.052748, 0.052776, 0.052804, 0.052831, 0.052859, 0.052887, 0.052914, 0.052942, 0.052970, 0.052997, 0.053025, 0.053053, 0.053077, 0.053095, 0.053113, 0.053131, 0.053149, 0.053166, 0.053184, 0.053202, 0.053220, 0.053235, 0.053249, 0.053263, 0.053277, 0.053291, 0.053305, 0.053319, 0.053334, 0.053348, 0.053362, 0.053376, 0.053388, 0.053400, 0.053411, 0.053423, 0.053434, 0.053446, 0.053458, 0.053469, 0.053481, 0.053492, 0.053504, 0.053515, 0.053527, 0.053538, 0.053550, 0.053561, 0.053573, 0.053584, 0.053596, 0.053608, 0.053619, 0.053631, 0.053642, 0.053654, 0.053665, 0.053676, 0.053687, 0.053698, 0.053709, 0.053721, 0.053732, 0.053743, 0.053754, 0.053765, 0.053776, 0.053788, 0.053799, 0.053810, 0.053821, 0.053832, 0.053843, 0.053855, 0.053866, 0.053877, 0.053888, 0.053899, 0.053910, 0.053921, 0.053931, 0.053942, 0.053953, 0.053963, 0.053974, 0.053985, 0.053995, 0.054006, 0.054017, 0.054027, 0.054038, 0.054049, 0.054059, 0.054070, 0.054081, 0.054091, 0.054102, 0.054113, 0.054123, 0.054134, 0.054145, 0.054155, 0.054165, 0.054176, 0.054186, 0.054196, 0.054207, 0.054217, 0.054227, 0.054238, 0.054248, 0.054258, 0.054268, 0.054279, 0.054289, 0.054299, 0.054310, 0.054320, 0.054330, 0.054341, 0.054351, 0.054361, 0.054372, 0.054382, 0.054392, 0.054402, 0.054412, 0.054422, 0.054432, 0.054442, 0.054451, 0.054461, 0.054471, 0.054481, 0.054491, 0.054501, 0.054511, 0.054521, 0.054531, 0.054541, 0.054551, 0.054561, 0.054571, 0.054580, 0.054590, 0.054600, 0.054610, 0.054620, 0.054630, 0.054640, 0.054650, 0.054660, 0.054671, 0.054681, 0.054691, 0.054701, 0.054711, 0.054721, 0.054731, 0.054741, 0.054751, 0.054761, 0.054771, 0.054781, 0.054791, 0.054801, 0.054812, 0.054822, 0.054832, 0.054842, 0.054852, 0.054862, 0.054872, 0.054882, 0.054892, 0.054902, 0.054912, 0.054922, 0.054932, 0.054942, 0.054952, 0.054962, 0.054971, 0.054981, 0.054991, 0.055001, 0.055011, 0.055021, 0.055031, 0.055041, 0.055051, 0.055061, 0.055071, 0.055081, 0.055091, 0.055101, 0.055111, 0.055121, 0.055131, 0.055142, 0.055152, 0.055162, 0.055172, 0.055182, 0.055192, 0.055202, 0.055212, 0.055222, 0.055232, 0.055242, 0.055252, 0.055262, 0.055272, 0.055282, 0.055292, 0.055301, 0.055310, 0.055319, 0.055328, 0.055338, 0.055347, 0.055356, 0.055365, 0.055374, 0.055384, 0.055393, 0.055402, 0.055411, 0.055420, 0.055429, 0.055439, 0.055448, 0.055457, 0.055466, 0.055475, 0.055485, 0.055494, 0.055503, 0.055512, 0.055522, 0.055531, 0.055540, 0.055550, 0.055559, 0.055568, 0.055578, 0.055587, 0.055596, 0.055606, 0.055615, 0.055624, 0.055634, 0.055643, 0.055652, 0.055662, 0.055671, 0.055680, 0.055690, 0.055699, 0.055708, 0.055718, 0.055727, 0.055736, 0.055746, 0.055755, 0.055764, 0.055773, 0.055783, 0.055792, 0.055801, 0.055811, 0.055820, 0.055829, 0.055839, 0.055848, 0.055857, 0.055867, 0.055876, 0.055885, 0.055894, 0.055904, 0.055913, 0.055922, 0.055931, 0.055941, 0.055950, 0.055959, 0.055968, 0.055977, 0.055986, 0.055995, 0.056005, 0.056014, 0.056023, 0.056032, 0.056041, 0.056050, 0.056059, 0.056069, 0.056078, 0.056087, 0.056096, 0.056105, 0.056114, 0.056123, 0.056133, 0.056142, 0.056152, 0.056161, 0.056171, 0.056180, 0.056190, 0.056199, 0.056209, 0.056218, 0.056228, 0.056237, 0.056247, 0.056256, 0.056266, 0.056275, 0.056285, 0.056294, 0.056304, 0.056313, 0.056323, 0.056332, 0.056342, 0.056351, 0.056360, 0.056369, 0.056379, 0.056388, 0.056397, 0.056406, 0.056415, 0.056425, 0.056434, 0.056443, 0.056452, 0.056462, 0.056471, 0.056480, 0.056489, 0.056499, 0.056508, 0.056517, 0.056526, 0.056536, 0.056545, 0.056554, 0.056563, 0.056573, 0.056582, 0.056591, 0.056601, 0.056610, 0.056619, 0.056628, 0.056638, 0.056647, 0.056656, 0.056665, 0.056675, 0.056684, 0.056693, 0.056703, 0.056712, 0.056721, 0.056730, 0.056739, 0.056747, 0.056756, 0.056765, 0.056773, 0.056782, 0.056791, 0.056800, 0.056808, 0.056817, 0.056826, 0.056834, 0.056843, 0.056852, 0.056861, 0.056869, 0.056878, 0.056887, 0.056895, 0.056904, 0.056913, 0.056921, 0.056929, 0.056938, 0.056946, 0.056954, 0.056963, 0.056971, 0.056979, 0.056987, 0.056996, 0.057004, 0.057012, 0.057021, 0.057029, 0.057037, 0.057046, 0.057054, 0.057062, 0.057070, 0.057079, 0.057087, 0.057095, 0.057103, 0.057110, 0.057118, 0.057126, 0.057133, 0.057141, 0.057148, 0.057156, 0.057164, 0.057171, 0.057179, 0.057186, 0.057194, 0.057202, 0.057209, 0.057217, 0.057225, 0.057232, 0.057240, 0.057247, 0.057255, 0.057263, 0.057270, 0.057277, 0.057284, 0.057291, 0.057298, 0.057305, 0.057312, 0.057319, 0.057326, 0.057333, 0.057340, 0.057347, 0.057354, 0.057361, 0.057368, 0.057375, 0.057382, 0.057389, 0.057396, 0.057403, 0.057410, 0.057417, 0.057424, 0.057431, 0.057438, 0.057444, 0.057451, 0.057457, 0.057464, 0.057471, 0.057477, 0.057484, 0.057490, 0.057497, 0.057504, 0.057510, 0.057517, 0.057523, 0.057530, 0.057536, 0.057543, 0.057550, 0.057556, 0.057563, 0.057569, 0.057576, 0.057583, 0.057589, 0.057595, 0.057602, 0.057608, 0.057614, 0.057621, 0.057627, 0.057633, 0.057640, 0.057646, 0.057652, 0.057659, 0.057665, 0.057671, 0.057677, 0.057684, 0.057690, 0.057696, 0.057703, 0.057709, 0.057715, 0.057722, 0.057728, 0.057734, 0.057740, 0.057746, 0.057752, 0.057757, 0.057763, 0.057769, 0.057775, 0.057781, 0.057787, 0.057792, 0.057798, 0.057804, 0.057810, 0.057816, 0.057822, 0.057827, 0.057833, 0.057839, 0.057845, 0.057851, 0.057857, 0.057862, 0.057868, 0.057874, 0.057879, 0.057885, 0.057891, 0.057896, 0.057902, 0.057907, 0.057913, 0.057918, 0.057924, 0.057930, 0.057935, 0.057941, 0.057946, 0.057952, 0.057957, 0.057963, 0.057968, 0.057974, 0.057980, 0.057985, 0.057991, 0.057996, 0.058002, 0.058007, 0.058012, 0.058018, 0.058023, 0.058028, 0.058034, 0.058039, 0.058044, 0.058050, 0.058055, 0.058060, 0.058066, 0.058071, 0.058076, 0.058082, 0.058087, 0.058092, 0.058098, 0.058103, 0.058109, 0.058114, 0.058119, 0.058125, 0.058130, 0.058135, 0.058141, 0.058146, 0.058152, 0.058157, 0.058162, 0.058168, 0.058173, 0.058179, 0.058184, 0.058190, 0.058195, 0.058200, 0.058206, 0.058211, 0.058217, 0.058222, 0.058227, 0.058233, 0.058238, 0.058244, 0.058249, 0.058254, 0.058260, 0.058265, 0.058270, 0.058275, 0.058281, 0.058286, 0.058291, 0.058297, 0.058302, 0.058307, 0.058313, 0.058318, 0.058323, 0.058329, 0.058334, 0.058339, 0.058345, 0.058350, 0.058355, 0.058360, 0.058365, 0.058370, 0.058375, 0.058380, 0.058385, 0.058390, 0.058395, 0.058400, 0.058405, 0.058410, 0.058415, 0.058420, 0.058425, 0.058430, 0.058435, 0.058440, 0.058445, 0.058450, 0.058455, 0.058460, 0.058465, 0.058470, 0.058475, 0.058480, 0.058485, 0.058490, 0.058495, 0.058500, 0.058505, 0.058510, 0.058515, 0.058520, 0.058525, 0.058530, 0.058535, 0.058540, 0.058545, 0.058550, 0.058555, 0.058560, 0.058565, 0.058570, 0.058574, 0.058579, 0.058584, 0.058589, 0.058595, 0.058600, 0.058605, 0.058610, 0.058615, 0.058620, 0.058625, 0.058630, 0.058635, 0.058640, 0.058645, 0.058650, 0.058655, 0.058660, 0.058665, 0.058670, 0.058676, 0.058681, 0.058686, 0.058691, 0.058696, 0.058701, 0.058706, 0.058711, 0.058716, 0.058721, 0.058726, 0.058731, 0.058736, 0.058741, 0.058746, 0.058751, 0.058756, 0.058761, 0.058766, 0.058771, 0.058776, 0.058781, 0.058786, 0.058791, 0.058796, 0.058801, 0.058806, 0.058811, 0.058816, 0.058821, 0.058826, 0.058831, 0.058836, 0.058841, 0.058846, 0.058851, 0.058856, 0.058861, 0.058866, 0.058870, 0.058875, 0.058880, 0.058885, 0.058890, 0.058895, 0.058900, 0.058905, 0.058910, 0.058915, 0.058920, 0.058925, 0.058930, 0.058935, 0.058940, 0.058945, 0.058950, 0.058955, 0.058960, 0.058965, 0.058970, 0.058975, 0.058980, 0.058985, 0.058990, 0.058995, 0.059000, 0.059005, 0.059010, 0.059015, 0.059020, 0.059025, 0.059030, 0.059035, 0.059040, 0.059045, 0.059051, 0.059056, 0.059061, 0.059066, 0.059071, 0.059076, 0.059081, 0.059086, 0.059091, 0.059096, 0.059101, 0.059106, 0.059111, 0.059116, 0.059121, 0.059126, 0.059131, 0.059136, 0.059141, 0.059146, 0.059151, 0.059156, 0.059161, 0.059165, 0.059170, 0.059175, 0.059180, 0.059185, 0.059189, 0.059194, 0.059199, 0.059204, 0.059209, 0.059213, 0.059218, 0.059223, 0.059228, 0.059233, 0.059238, 0.059242, 0.059247, 0.059252, 0.059256, 0.059260, 0.059265, 0.059269, 0.059274, 0.059278, 0.059283, 0.059287, 0.059292, 0.059296, 0.059300, 0.059305, 0.059309, 0.059314, 0.059318, 0.059323, 0.059327, 0.059332, 0.059336, 0.059340
M3_MED, -0.036163, -0.011987, 0.012473, 0.037265, 0.051007, 0.052269, 0.053154, 0.053969, 0.054298, 0.054455, 0.054612, 0.054740, 0.054864, 0.055155, 0.055446, 0.055711, 0.055859, 0.056015, 0.056172, 0.056364, 0.056681, 0.057003, 0.057087, 0.057011, 0.057175, 0.057459, 0.057621, 0.057776, 0.057730, 0.057741, 0.057808, 0.057833, 0.057880, 0.057954, 0.058068, 0.058065, 0.058011, 0.058074, 0.058127, 0.058079, 0.058087, 0.058137, 0.058168, 0.057999, 0.057951, 0.057952, 0.057954, 0.057965, 0.058143, 0.058357, 0.058433, 0.058266, 0.058184, 0.058184, 0.058184, 0.058184, 0.058184, 0.058184, 0.058184, 0.058184, 0.058184, 0.058184, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MAX, -0.033737, -0.008750, 0.017753, 0.044950, 0.052944, 0.053470, 0.053995, 0.055406, 0.055704, 0.055988, 0.056271, 0.056514, 0.056708, 0.056902, 0.057095, 0.057317, 0.057544, 0.057771, 0.057978, 0.058133, 0.058288, 0.058442, 0.058491, 0.058504, 0.058516, 0.058824, 0.058693, 0.058562, 0.058666, 0.058653, 0.058705, 0.058790, 0.058907, 0.059023, 0.059138, 0.059109, 0.058869, 0.058776, 0.058857, 0.058939, 0.058957, 0.058783, 0.058722, 0.058683, 0.058712, 0.058751, 0.058859, 0.058859, 0.058859, 0.058887, 0.058928, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, 0.058941, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MIN, -0.038139, -0.013490, 0.009097, 0.031684, 0.050052, 0.050993, 0.051933, 0.052874, 0.053278, 0.053541, 0.053805, 0.053919, 0.054078, 0.054101, 0.054123, 0.054146, 0.054362, 0.054423, 0.054296, 0.054213, 0.054470, 0.054727, 0.054984, 0.055237, 0.055400, 0.055564, 0.055727, 0.055901, 0.056169, 0.056417, 0.056486, 0.056556, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, 0.056566, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN


==> data-reddit-fittrace-raw.csv <==
# *Raw* data from run name: arls_runs_reddit_2020_06_05_0946
# Method #1 = Hybrid Deterministic s = 2^{17}
# Method #2 = 
# Method #3 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42
M1_R1_T, 404.3865, 2187.6073, 4530.3101, 6857.2492, 9167.7286, 11478.4908, 13818.0454, 16177.8436, 18494.8987, 20833.8590, 23124.5369, 25434.8725, 27811.6471, 30286.0263, 32613.9160, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R1_F, -0.0173, 0.0498, 0.0539, 0.0545, 0.0556, 0.0560, 0.0565, 0.0576, 0.0583, 0.0582, 0.0579, 0.0586, 0.0585, 0.0581, 0.0586, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_T, 381.4754, 2278.6363, 4770.5903, 7086.0317, 9587.9452, 11818.9537, 14119.1447, 16457.9076, 18763.4046, 21099.8908, 23403.8654, 25815.3687, 28204.0777, 30505.4746, 32828.8009, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_F, -0.0181, 0.0496, 0.0534, 0.0536, 0.0545, 0.0541, 0.0553, 0.0557, 0.0560, 0.0562, 0.0574, 0.0578, 0.0570, 0.0572, 0.0576, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_T, 375.2746, 2090.9947, 4290.9809, 6662.5776, 8921.8272, 11227.8427, 13564.8080, 15930.1940, 18270.9417, 20614.3270, 22926.1481, 25221.6663, 27502.7841, 29889.3078, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_F, -0.0176, 0.0513, 0.0544, 0.0553, 0.0564, 0.0576, 0.0574, 0.0585, 0.0580, 0.0578, 0.0591, 0.0587, 0.0590, 0.0589, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R4_T, 376.5664, 1964.7375, 4255.9465, 6509.5187, 8813.3207, 11025.4900, 13326.6396, 15623.6864, 17843.4795, 20118.5918, 22348.0339, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R4_F, -0.0187, 0.0494, 0.0532, 0.0542, 0.0552, 0.0558, 0.0558, 0.0575, 0.0568, 0.0574, 0.0574, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R5_T, 418.3182, 2192.5501, 4590.2601, 6888.8167, 9022.3910, 11280.1167, 13436.8941, 15680.0540, 17947.3933, 20165.0380, 22375.7523, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R5_F, -0.0200, 0.0507, 0.0521, 0.0532, 0.0541, 0.0547, 0.0553, 0.0575, 0.0531, 0.0556, 0.0562, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R6_T, 351.0744, 2000.8728, 4188.3688, 6342.1569, 8502.7614, 10693.4969, 12870.2276, 15119.4912, 17298.6428, 19520.0110, 21686.2629, 23853.2540, 25970.7414, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R6_F, -0.0176, 0.0515, 0.0560, 0.0563, 0.0569, 0.0571, 0.0577, 0.0578, 0.0581, 0.0587, 0.0583, 0.0583, 0.0587, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R7_T, 369.0573, 2029.5507, 4279.4279, 6504.8000, 8680.9397, 10790.8899, 12946.5351, 14988.8469, 16928.4466, 19009.3221, 21111.9405, 23256.0401, 25385.7749, 27519.9786, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R7_F, -0.0179, 0.0520, 0.0544, 0.0553, 0.0567, 0.0573, 0.0569, 0.0586, 0.0579, 0.0583, 0.0596, 0.0589, 0.0584, 0.0586, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R8_T, 315.9831, 1901.3156, 4081.1074, 6309.5278, 8493.8660, 10598.5014, 12728.4016, 14957.8392, 17051.3290, 19100.3631, 21063.5792, 23030.4399, 25153.4731, 27173.3667, 29392.0970, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R8_F, -0.0184, 0.0524, 0.0543, 0.0549, 0.0556, 0.0565, 0.0570, 0.0568, 0.0569, 0.0574, 0.0577, 0.0589, 0.0575, 0.0585, 0.0583, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R9_T, 431.5077, 2323.1953, 4559.6259, 6773.6756, 9061.2821, 11335.1179, 13562.6877, 15904.8464, 18075.5034, 20251.6784, 22372.4920, 24584.0965, 26782.5130, 29070.4800, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R9_F, -0.0174, 0.0513, 0.0541, 0.0546, 0.0559, 0.0569, 0.0578, 0.0578, 0.0585, 0.0586, 0.0591, 0.0585, 0.0582, 0.0588, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R10_T, 353.5493, 1873.1053, 4049.2638, 6263.2193, 8502.7712, 10795.4185, 13023.0504, 15152.5869, 17249.8957, 19494.4940, 21705.8037, 23988.6063, 26310.4382, 28668.8197, 30995.7647, 33274.3454, 35594.2900, 37887.5587, 40136.8023, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R10_F, -0.0184, 0.0516, 0.0527, 0.0541, 0.0549, 0.0557, 0.0561, 0.0569, 0.0573, 0.0573, 0.0571, 0.0576, 0.0573, 0.0580, 0.0578, 0.0585, 0.0574, 0.0577, 0.0572, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_T, 0.0015, 12162.2296, 23900.6109, 37293.5044, 50416.3773, 61424.2657, 72541.1160, 83823.9589, 95169.4822, 106208.8856, 117457.9535, 128343.3093, 139217.5899, 149926.8959, 160697.6436, 171547.2664, 182320.1066, 193321.2959, 204104.5705, 214855.5941, 225561.0175, 236193.0823, 247079.6645, 257621.0411, 268153.6747, 278757.9312, 289302.8682, 300269.6554, 311440.2238, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_F, 0.0000, 0.0189, 0.0473, 0.0514, 0.0526, 0.0531, 0.0535, 0.0538, 0.0541, 0.0543, 0.0546, 0.0549, 0.0553, 0.0556, 0.0559, 0.0561, 0.0564, 0.0567, 0.0569, 0.0571, 0.0573, 0.0575, 0.0576, 0.0578, 0.0579, 0.0580, 0.0582, 0.0583, 0.0584, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_T, 0.0015, 13666.6134, 26647.3171, 39737.4084, 52753.5488, 64845.5068, 77201.4685, 89772.4047, 102109.7196, 114378.0828, 126698.5936, 139233.0168, 151773.0678, 164063.5073, 176565.4459, 188952.0497, 201321.8709, 213687.6838, 225893.7044, 237963.9433, 250223.2410, 262582.4291, 274746.4124, 286713.1177, 299091.1562, 311240.6051, 323485.5009, 335823.4429, 348213.4592, 360143.3265, 372371.7269, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_F, 0.0000, 0.0196, 0.0473, 0.0512, 0.0524, 0.0531, 0.0535, 0.0538, 0.0541, 0.0544, 0.0546, 0.0549, 0.0552, 0.0554, 0.0557, 0.0560, 0.0562, 0.0565, 0.0567, 0.0569, 0.0571, 0.0573, 0.0575, 0.0577, 0.0578, 0.0580, 0.0581, 0.0583, 0.0584, 0.0585, 0.0586, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R3_T, 0.0015, 10954.2132, 21913.0568, 32882.8010, 43881.2999, 54954.2709, 65917.0973, 76914.2201, 87828.3616, 98961.4983, 109940.4845, 121061.4222, 132190.2893, 143366.0029, 154454.6413, 165585.1836, 176802.6607, 187809.7640, 199010.5120, 210244.3897, 221378.7516, 232635.3558, 243926.2379, 254923.1660, 265801.4770, 276847.2110, 287908.4397, 298894.2408, 309816.1378, 320837.7682, 331656.2969, 342623.0201, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R3_F, 0.0000, 0.0192, 0.0471, 0.0511, 0.0524, 0.0530, 0.0534, 0.0537, 0.0539, 0.0541, 0.0543, 0.0545, 0.0547, 0.0550, 0.0553, 0.0556, 0.0559, 0.0561, 0.0564, 0.0567, 0.0569, 0.0571, 0.0573, 0.0575, 0.0577, 0.0578, 0.0580, 0.0581, 0.0582, 0.0583, 0.0584, 0.0585, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R4_T, 0.0016, 12908.3646, 25314.2689, 38356.6284, 50482.2076, 62811.3315, 74732.5907, 86502.3157, 97700.8606, 109083.3196, 120673.0321, 132464.9022, 143788.9629, 154927.0805, 165736.8217, 177331.6726, 188573.2252, 199728.5235, 210984.6494, 221692.6010, 232525.9958, 243060.1153, 253910.2284, 264854.2474, 276231.6517, 287948.6123, 299706.9996, 311236.8840, 322989.6981, 334645.4774, 346220.3543, 357220.5003, 368129.3772, 379541.2397, 390932.7781, 402089.4377, 413349.9472, 424708.1891, 435802.1102, 446606.5868, 457450.5822, 468328.9264
M2_R4_F, 0.0000, 0.0191, 0.0474, 0.0514, 0.0525, 0.0530, 0.0534, 0.0537, 0.0539, 0.0541, 0.0544, 0.0546, 0.0548, 0.0551, 0.0553, 0.0555, 0.0557, 0.0559, 0.0561, 0.0563, 0.0565, 0.0567, 0.0569, 0.0571, 0.0573, 0.0574, 0.0576, 0.0577, 0.0579, 0.0580, 0.0581, 0.0582, 0.0584, 0.0585, 0.0586, 0.0587, 0.0588, 0.0589, 0.0590, 0.0591, 0.0592, 0.0593
M2_R5_T, 0.0019, 9909.9285, 19903.1698, 29906.3615, 39973.3608, 49732.3972, 59227.6809, 68489.1755, 78078.1942, 87691.3659, 97232.5583, 106691.3342, 116173.3742, 125601.3377, 135151.3760, 144232.7287, 153228.2213, 162393.6893, 171811.2872, 181110.8693, 190251.1245, 199656.1509, 209092.4929, 218658.0000, 228314.9020, 237831.5185, 247309.0307, 256885.4666, 266080.2053, 275268.4220, 284705.3672, 293897.8735, 303211.1646, 312575.5515, 322031.5799, 331431.8397, 341007.4148, NaN, NaN, NaN, NaN, NaN
M2_R5_F, 0.0000, 0.0191, 0.0472, 0.0516, 0.0529, 0.0535, 0.0539, 0.0542, 0.0545, 0.0547, 0.0548, 0.0550, 0.0552, 0.0554, 0.0556, 0.0557, 0.0559, 0.0561, 0.0563, 0.0564, 0.0566, 0.0567, 0.0569, 0.0570, 0.0571, 0.0573, 0.0574, 0.0576, 0.0577, 0.0579, 0.0581, 0.0582, 0.0583, 0.0585, 0.0586, 0.0587, 0.0588, NaN, NaN, NaN, NaN, NaN
M2_R6_T, 0.0018, 10128.5082, 19719.0059, 29578.7048, 39333.6705, 49205.6139, 58696.4987, 68364.6178, 78061.5712, 87592.9731, 97007.6944, 106767.5611, 116148.5953, 125260.5409, 134300.7613, 143065.3905, 152005.4200, 160999.9966, 169970.6166, 178835.6291, 187735.9057, 196845.6657, 205855.0786, 214621.0355, 223397.3449, 232246.1326, 241035.3630, 249908.7021, 258793.6682, 267685.3389, 276682.3814, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R6_F, 0.0000, 0.0197, 0.0474, 0.0516, 0.0528, 0.0534, 0.0538, 0.0541, 0.0544, 0.0547, 0.0550, 0.0553, 0.0556, 0.0559, 0.0562, 0.0564, 0.0567, 0.0569, 0.0571, 0.0573, 0.0575, 0.0577, 0.0579, 0.0581, 0.0582, 0.0584, 0.0585, 0.0586, 0.0587, 0.0589, 0.0589, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R7_T, 0.0016, 9502.3070, 18990.1685, 28644.1605, 38342.8048, 48374.0055, 57906.3252, 67434.6620, 76828.9019, 86441.6510, 95897.7874, 105432.4160, 115072.9225, 124691.9053, 134386.7560, 144163.6566, 153836.5850, 163334.9652, 173067.4368, 182878.1750, 192594.0949, 202585.0329, 212114.2084, 221727.3729, 231375.7116, 241019.3244, 250555.7451, 259868.0276, 269138.7444, 278648.0072, 287957.8738, 297234.3178, 306575.6447, 316027.2766, 325598.1145, 335228.3294, 344676.8753, 354086.6892, NaN, NaN, NaN, NaN
M2_R7_F, 0.0000, 0.0207, 0.0473, 0.0512, 0.0524, 0.0530, 0.0534, 0.0537, 0.0539, 0.0541, 0.0543, 0.0545, 0.0547, 0.0549, 0.0551, 0.0552, 0.0554, 0.0556, 0.0558, 0.0559, 0.0561, 0.0563, 0.0565, 0.0567, 0.0569, 0.0570, 0.0572, 0.0574, 0.0576, 0.0578, 0.0580, 0.0582, 0.0584, 0.0585, 0.0587, 0.0588, 0.0589, 0.0590, NaN, NaN, NaN, NaN
M2_R8_T, 0.0024, 9744.1594, 19238.6238, 28664.4151, 37884.0511, 46900.5703, 55798.8430, 64934.4856, 74096.7547, 83443.5276, 92643.8570, 102019.4337, 111309.7481, 120493.1866, 129626.1714, 138778.8833, 147949.5919, 157034.1621, 165980.1718, 175473.2142, 184664.8452, 194001.8706, 202919.7274, 212045.3511, 221047.1725, 230169.8860, 239300.2114, 248291.5700, 257513.1789, 266505.1228, 275639.9909, 284719.7033, 294181.5601, 303136.4386, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R8_F, 0.0000, 0.0192, 0.0476, 0.0515, 0.0527, 0.0533, 0.0537, 0.0540, 0.0543, 0.0546, 0.0548, 0.0551, 0.0554, 0.0556, 0.0559, 0.0561, 0.0563, 0.0565, 0.0568, 0.0570, 0.0572, 0.0574, 0.0576, 0.0578, 0.0580, 0.0582, 0.0584, 0.0585, 0.0587, 0.0588, 0.0589, 0.0591, 0.0592, 0.0593, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R9_T, 0.0017, 11044.5427, 21551.0970, 31749.1644, 42006.2512, 52204.9672, 62312.8020, 72514.5608, 83144.4449, 93032.6258, 102989.0140, 112747.3227, 122508.0407, 132404.6179, 142521.6454, 152756.1194, 162921.9544, 173155.9188, 183202.6662, 193370.5782, 203244.6949, 213419.7262, 223536.0094, 233646.3602, 243854.9454, 254071.4052, 263967.0117, 273909.2223, 283898.3295, 294127.6571, 304465.3588, 314629.9180, 324852.8829, 334769.9207, 345077.1548, 355393.8018, 365776.0968, 375953.6169, 386019.0015, NaN, NaN, NaN
M2_R9_F, 0.0000, 0.0194, 0.0472, 0.0513, 0.0524, 0.0530, 0.0534, 0.0537, 0.0539, 0.0541, 0.0543, 0.0545, 0.0546, 0.0548, 0.0550, 0.0552, 0.0554, 0.0555, 0.0557, 0.0559, 0.0560, 0.0562, 0.0564, 0.0566, 0.0567, 0.0569, 0.0571, 0.0573, 0.0575, 0.0576, 0.0578, 0.0579, 0.0581, 0.0582, 0.0583, 0.0584, 0.0585, 0.0586, 0.0587, NaN, NaN, NaN
M2_R10_T, 0.0019, 10295.1925, 20462.7106, 30731.1422, 41313.9961, 51377.5886, 61247.9548, 70877.6940, 80880.5876, 90879.0194, 100593.8380, 110677.5465, 120250.0159, 129650.7691, 138908.4117, 148365.8617, 158408.0641, 168447.1387, 178359.9990, 187802.0017, 197238.0004, 206989.2075, 216621.2129, 226346.2196, 236313.6043, 245819.6922, 255184.3335, 264733.0036, 274437.1354, 284207.4293, 293634.9092, 303111.9407, 312650.8370, 322052.1616, 331836.1102, 341719.4818, 351398.2784, NaN, NaN, NaN, NaN, NaN
M2_R10_F, 0.0000, 0.0195, 0.0474, 0.0511, 0.0523, 0.0529, 0.0534, 0.0537, 0.0540, 0.0542, 0.0544, 0.0547, 0.0549, 0.0551, 0.0553, 0.0555, 0.0557, 0.0559, 0.0560, 0.0562, 0.0564, 0.0566, 0.0567, 0.0569, 0.0570, 0.0572, 0.0573, 0.0575, 0.0576, 0.0577, 0.0579, 0.0580, 0.0581, 0.0583, 0.0584, 0.0585, 0.0586, NaN, NaN, NaN, NaN, NaN
M3_R1_T, 398.5922, 1854.6306, 3887.4803, 5946.8089, 8027.6388, 9985.5648, 11946.6181, 13921.4437, 15930.9799, 17980.9374, 19892.7995, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_F, -0.0173, 0.0517, 0.0554, 0.0550, 0.0558, 0.0566, 0.0570, 0.0587, 0.0586, 0.0581, 0.0586, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_T, 384.6419, 1719.7983, 3665.6623, 5556.5681, 7489.6801, 9441.5541, 11479.8819, 13452.4588, 15457.6340, 17410.5022, 19264.4281, 21161.7360, 22998.9326, 24832.5145, 26664.9603, 28562.2818, 30439.7642, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_F, -0.0181, 0.0515, 0.0540, 0.0544, 0.0547, 0.0542, 0.0552, 0.0559, 0.0570, 0.0574, 0.0577, 0.0580, 0.0576, 0.0585, 0.0573, 0.0575, 0.0571, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_T, 402.0452, 1860.0951, 3810.0559, 5686.0845, 7635.1398, 9521.9933, 11580.2332, 13525.0539, 15498.8552, 17485.4970, 19448.3031, 21383.2465, 23259.2459, 25160.3961, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_F, -0.0176, 0.0509, 0.0548, 0.0560, 0.0564, 0.0575, 0.0570, 0.0584, 0.0581, 0.0583, 0.0589, 0.0587, 0.0588, 0.0589, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_T, 320.0507, 1677.5060, 3510.4383, 5311.2836, 7102.5699, 8858.2107, 10640.7271, 12378.7026, 14149.5029, 15945.0229, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_F, -0.0187, 0.0496, 0.0530, 0.0540, 0.0549, 0.0548, 0.0570, 0.0569, 0.0568, 0.0566, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_T, 356.2119, 1742.2933, 3651.7296, 5523.0662, 7363.4027, 9114.3925, 10876.2837, 12672.9837, 14455.0808, 16219.1398, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_F, -0.0200, 0.0504, 0.0535, 0.0539, 0.0546, 0.0553, 0.0566, 0.0558, 0.0564, 0.0567, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R6_T, 381.6746, 1783.7519, 3505.5894, 5273.0674, 7072.4474, 8868.8242, 10630.3974, 12419.7837, 14200.2275, 15954.6433, 17677.5551, 19460.1417, 21163.9593, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R6_F, -0.0176, 0.0502, 0.0554, 0.0564, 0.0571, 0.0579, 0.0585, 0.0585, 0.0586, 0.0589, 0.0587, 0.0586, 0.0584, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R7_T, 345.4307, 1617.4965, 3399.3773, 5232.0091, 7092.0306, 9003.7778, 10889.9774, 12671.6789, 14442.5423, 16255.4551, 18055.4403, 19915.0614, 21698.9103, 23442.8371, 25262.5369, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R7_F, -0.0179, 0.0513, 0.0543, 0.0550, 0.0561, 0.0567, 0.0575, 0.0584, 0.0585, 0.0580, 0.0587, 0.0590, 0.0580, 0.0580, 0.0586, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R8_T, 307.2798, 1663.3903, 3512.7580, 5502.6927, 7411.3007, 9391.2736, 11174.3199, 12904.0312, 14686.2888, 16525.2430, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R8_F, -0.0184, 0.0494, 0.0537, 0.0544, 0.0558, 0.0562, 0.0577, 0.0574, 0.0570, 0.0569, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R9_T, 365.6471, 1882.3792, 3660.5211, 5639.0715, 7514.9063, 9165.7637, 10838.2514, 12422.7086, 14007.9821, 15621.3375, 17295.8170, 19203.1831, 21056.7953, 22967.7067, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R9_F, -0.0174, 0.0528, 0.0547, 0.0554, 0.0568, 0.0576, 0.0575, 0.0588, 0.0584, 0.0588, 0.0592, 0.0583, 0.0584, 0.0589, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R10_T, 391.0917, 1902.5542, 3868.5828, 5759.2186, 7678.6897, 9560.3231, 11408.5768, 13225.7169, 14999.3930, 16778.2410, 18491.3547, 20213.3505, 21992.1720, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R10_F, -0.0184, 0.0499, 0.0536, 0.0541, 0.0542, 0.0554, 0.0560, 0.0567, 0.0574, 0.0579, 0.0579, 0.0578, 0.0579, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN


==> data-synthetic-dense-order3.dat <==
x, y, meta
133.807, 0.814, a1
25.519, 0.653, a3
33.321, 0.800, a4
15.726, 0.645, a5
31.378, 0.799, b3
57.879, 0.935, b4
26.802, 0.774, b5
35.100, 0.848, c3
85.038, 0.963, c4
39.268, 0.810, c5
55.541, 0.885, d3
174.686, 0.976, d4
67.791, 0.846, d5
178.107, 0.978, e3
374.285, 0.984, e4
158.883, 0.785, e5


==> data-uber-epsilon.csv <==
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13
S, 128, 256, 512, 1024, 2048, 4096, 8192, 16384, 32768, 65536, 131072, 262144, 524288
M1, 0.35073583, 0.09054900, 0.04483385, 0.02530210, 0.01042771, 0.00535394, 0.00283435, 0.00140309, 0.00067080, 0.00037919, 0.00017249, 0.00009094, 0.00004555
M1_MAX, 0.97778572, 0.18636315, 0.07302613, 0.05554145, 0.01733880, 0.00791290, 0.00589362, 0.00279733, 0.00084899, 0.00139015, 0.00024128, 0.00013970, 0.00005966
M1_MIN, 0.08300540, 0.04499566, 0.03042475, 0.01487188, 0.00715826, 0.00389370, 0.00202131, 0.00107030, 0.00053328, 0.00027060, 0.00014408, 0.00007322, 0.00003647
M2, 0.289055, 0.141021, 0.042332, 0.021286, 0.009771, 0.004247, 0.002172, 0.000960, 0.000444, 0.000151, 0.000046, 0.000012, 0.000002
M2_MAX, 1.02557029, 0.75901473, 0.07355563, 0.05290300, 0.01394742, 0.00563070, 0.00322519, 0.00146980, 0.00105884, 0.00027946, 0.00007269, 0.00001877, 0.00000233
M2_MIN, 0.09030170, 0.05078467, 0.02801370, 0.01537213, 0.00762852, 0.00325308, 0.00150595, 0.00076938, 0.00031465, 0.00011361, 0.00003453, 0.00000915, 0.00000160
SDET, 0.000000, 0.000000, 0.000000, 0.000000, 2.392578, 8.203125, 7.812500, 11.816406, 18.951416, 19.503784, 17.755127, 16.872025, 14.570236
PDET, 0.000000, 0.000000, 0.000000, 0.000000, 0.027780, 0.125290, 0.178707, 0.283322, 0.463441, 0.606000, 0.717123, 0.828422, 0.915838


==> data-uber-finalfits.csv <==
# *Raw* data from run name: arls_runs_uber_2020_05_19_1234
# Method #1 = Hybrid Deterministic s = 2^{15}
# Method #2 = Hybrid Deterministic s = 2^{16}
# Method #3 = Hybrid Deterministic s = 2^{17}
# Method #4 = Not Random
# Method #5 = Random s = 2^{15}
# Method #6 = Random s = 2^{16}
# Method #7 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10
M1, 0.186198, 0.186784, 0.186415, 0.186438, 0.186762, 0.186915, 0.186149, 0.186969, 0.186628, 0.186065
M2, 0.188398, 0.188552, 0.188549, 0.188581, 0.188609, 0.188791, 0.188667, 0.188530, 0.189315, 0.187678
M3, 0.189739, 0.189375, 0.189573, 0.189701, 0.189476, 0.189892, 0.189869, 0.189987, 0.189032, 0.189609
M4, 0.188727, 0.188848, 0.189143, 0.189613, 0.187939, 0.188615, 0.187968, 0.188824, 0.189457, 0.189096
M5, 0.184622, 0.185083, 0.185025, 0.186069, 0.185482, 0.186374, 0.185676, 0.185456, 0.185625, 0.185475
M6, 0.187587, 0.188382, 0.188062, 0.187976, 0.186328, 0.187084, 0.188419, 0.187953, 0.187791, 0.188066
M7, 0.189408, 0.189456, 0.189517, 0.189181, 0.188128, 0.189344, 0.189187, 0.189538, 0.189720, 0.189266


==> data-uber-fittrace-interpl.csv <==
# *Interpolated* data from run name: arls_runs_uber_2020_05_19_1234
# Method #1 = Hybrid Deterministic s = 2^{15}
# Method #2 = Hybrid Deterministic s = 2^{16}
# Method #3 = Hybrid Deterministic s = 2^{17}
# Method #4 = Not Random
# Method #5 = Random s = 2^{15}
# Method #6 = Random s = 2^{16}
# Method #7 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435, 436, 437, 438, 439, 440, 441, 442, 443, 444, 445, 446, 447, 448, 449, 450, 451, 452, 453, 454, 455, 456, 457, 458, 459, 460, 461, 462, 463, 464, 465, 466, 467, 468, 469, 470, 471, 472, 473, 474, 475, 476, 477, 478, 479, 480, 481, 482, 483, 484, 485, 486, 487, 488, 489, 490, 491, 492, 493, 494, 495, 496, 497, 498, 499, 500, 501, 502, 503, 504, 505, 506, 507, 508, 509, 510, 511, 512, 513, 514, 515, 516, 517, 518, 519, 520, 521, 522, 523, 524, 525, 526, 527, 528, 529, 530, 531, 532, 533, 534, 535, 536, 537, 538, 539, 540, 541, 542, 543, 544, 545, 546, 547, 548, 549, 550, 551, 552, 553, 554, 555, 556, 557, 558, 559, 560, 561, 562, 563, 564, 565, 566, 567, 568, 569, 570, 571, 572, 573, 574, 575, 576, 577, 578, 579, 580, 581, 582, 583, 584, 585, 586, 587, 588, 589, 590, 591, 592, 593, 594, 595, 596, 597, 598, 599, 600, 601, 602, 603, 604, 605, 606, 607, 608, 609, 610, 611, 612, 613, 614, 615, 616, 617, 618, 619, 620, 621, 622, 623, 624, 625, 626, 627, 628, 629, 630, 631, 632, 633, 634, 635, 636, 637, 638, 639, 640, 641, 642, 643, 644, 645, 646, 647, 648, 649, 650, 651, 652, 653, 654, 655, 656, 657, 658, 659, 660, 661, 662, 663, 664, 665, 666, 667, 668, 669, 670, 671, 672, 673, 674, 675, 676, 677, 678, 679, 680, 681, 682, 683, 684, 685, 686, 687, 688, 689, 690, 691, 692, 693, 694, 695, 696, 697, 698, 699, 700, 701, 702, 703, 704, 705, 706, 707, 708, 709, 710, 711, 712, 713, 714, 715, 716, 717, 718, 719, 720, 721, 722, 723, 724, 725, 726, 727, 728, 729, 730, 731, 732, 733, 734, 735, 736, 737, 738, 739, 740, 741, 742, 743, 744, 745, 746, 747, 748, 749, 750, 751, 752, 753, 754, 755, 756, 757, 758, 759, 760, 761, 762, 763, 764, 765, 766, 767, 768, 769
TIME, 0.0, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0, 6.5, 7.0, 7.5, 8.0, 8.5, 9.0, 9.5, 10.0, 10.5, 11.0, 11.5, 12.0, 12.5, 13.0, 13.5, 14.0, 14.5, 15.0, 15.5, 16.0, 16.5, 17.0, 17.5, 18.0, 18.5, 19.0, 19.5, 20.0, 20.5, 21.0, 21.5, 22.0, 22.5, 23.0, 23.5, 24.0, 24.5, 25.0, 25.5, 26.0, 26.5, 27.0, 27.5, 28.0, 28.5, 29.0, 29.5, 30.0, 30.5, 31.0, 31.5, 32.0, 32.5, 33.0, 33.5, 34.0, 34.5, 35.0, 35.5, 36.0, 36.5, 37.0, 37.5, 38.0, 38.5, 39.0, 39.5, 40.0, 40.5, 41.0, 41.5, 42.0, 42.5, 43.0, 43.5, 44.0, 44.5, 45.0, 45.5, 46.0, 46.5, 47.0, 47.5, 48.0, 48.5, 49.0, 49.5, 50.0, 50.5, 51.0, 51.5, 52.0, 52.5, 53.0, 53.5, 54.0, 54.5, 55.0, 55.5, 56.0, 56.5, 57.0, 57.5, 58.0, 58.5, 59.0, 59.5, 60.0, 60.5, 61.0, 61.5, 62.0, 62.5, 63.0, 63.5, 64.0, 64.5, 65.0, 65.5, 66.0, 66.5, 67.0, 67.5, 68.0, 68.5, 69.0, 69.5, 70.0, 70.5, 71.0, 71.5, 72.0, 72.5, 73.0, 73.5, 74.0, 74.5, 75.0, 75.5, 76.0, 76.5, 77.0, 77.5, 78.0, 78.5, 79.0, 79.5, 80.0, 80.5, 81.0, 81.5, 82.0, 82.5, 83.0, 83.5, 84.0, 84.5, 85.0, 85.5, 86.0, 86.5, 87.0, 87.5, 88.0, 88.5, 89.0, 89.5, 90.0, 90.5, 91.0, 91.5, 92.0, 92.5, 93.0, 93.5, 94.0, 94.5, 95.0, 95.5, 96.0, 96.5, 97.0, 97.5, 98.0, 98.5, 99.0, 99.5, 100.0, 100.5, 101.0, 101.5, 102.0, 102.5, 103.0, 103.5, 104.0, 104.5, 105.0, 105.5, 106.0, 106.5, 107.0, 107.5, 108.0, 108.5, 109.0, 109.5, 110.0, 110.5, 111.0, 111.5, 112.0, 112.5, 113.0, 113.5, 114.0, 114.5, 115.0, 115.5, 116.0, 116.5, 117.0, 117.5, 118.0, 118.5, 119.0, 119.5, 120.0, 120.5, 121.0, 121.5, 122.0, 122.5, 123.0, 123.5, 124.0, 124.5, 125.0, 125.5, 126.0, 126.5, 127.0, 127.5, 128.0, 128.5, 129.0, 129.5, 130.0, 130.5, 131.0, 131.5, 132.0, 132.5, 133.0, 133.5, 134.0, 134.5, 135.0, 135.5, 136.0, 136.5, 137.0, 137.5, 138.0, 138.5, 139.0, 139.5, 140.0, 140.5, 141.0, 141.5, 142.0, 142.5, 143.0, 143.5, 144.0, 144.5, 145.0, 145.5, 146.0, 146.5, 147.0, 147.5, 148.0, 148.5, 149.0, 149.5, 150.0, 150.5, 151.0, 151.5, 152.0, 152.5, 153.0, 153.5, 154.0, 154.5, 155.0, 155.5, 156.0, 156.5, 157.0, 157.5, 158.0, 158.5, 159.0, 159.5, 160.0, 160.5, 161.0, 161.5, 162.0, 162.5, 163.0, 163.5, 164.0, 164.5, 165.0, 165.5, 166.0, 166.5, 167.0, 167.5, 168.0, 168.5, 169.0, 169.5, 170.0, 170.5, 171.0, 171.5, 172.0, 172.5, 173.0, 173.5, 174.0, 174.5, 175.0, 175.5, 176.0, 176.5, 177.0, 177.5, 178.0, 178.5, 179.0, 179.5, 180.0, 180.5, 181.0, 181.5, 182.0, 182.5, 183.0, 183.5, 184.0, 184.5, 185.0, 185.5, 186.0, 186.5, 187.0, 187.5, 188.0, 188.5, 189.0, 189.5, 190.0, 190.5, 191.0, 191.5, 192.0, 192.5, 193.0, 193.5, 194.0, 194.5, 195.0, 195.5, 196.0, 196.5, 197.0, 197.5, 198.0, 198.5, 199.0, 199.5, 200.0, 200.5, 201.0, 201.5, 202.0, 202.5, 203.0, 203.5, 204.0, 204.5, 205.0, 205.5, 206.0, 206.5, 207.0, 207.5, 208.0, 208.5, 209.0, 209.5, 210.0, 210.5, 211.0, 211.5, 212.0, 212.5, 213.0, 213.5, 214.0, 214.5, 215.0, 215.5, 216.0, 216.5, 217.0, 217.5, 218.0, 218.5, 219.0, 219.5, 220.0, 220.5, 221.0, 221.5, 222.0, 222.5, 223.0, 223.5, 224.0, 224.5, 225.0, 225.5, 226.0, 226.5, 227.0, 227.5, 228.0, 228.5, 229.0, 229.5, 230.0, 230.5, 231.0, 231.5, 232.0, 232.5, 233.0, 233.5, 234.0, 234.5, 235.0, 235.5, 236.0, 236.5, 237.0, 237.5, 238.0, 238.5, 239.0, 239.5, 240.0, 240.5, 241.0, 241.5, 242.0, 242.5, 243.0, 243.5, 244.0, 244.5, 245.0, 245.5, 246.0, 246.5, 247.0, 247.5, 248.0, 248.5, 249.0, 249.5, 250.0, 250.5, 251.0, 251.5, 252.0, 252.5, 253.0, 253.5, 254.0, 254.5, 255.0, 255.5, 256.0, 256.5, 257.0, 257.5, 258.0, 258.5, 259.0, 259.5, 260.0, 260.5, 261.0, 261.5, 262.0, 262.5, 263.0, 263.5, 264.0, 264.5, 265.0, 265.5, 266.0, 266.5, 267.0, 267.5, 268.0, 268.5, 269.0, 269.5, 270.0, 270.5, 271.0, 271.5, 272.0, 272.5, 273.0, 273.5, 274.0, 274.5, 275.0, 275.5, 276.0, 276.5, 277.0, 277.5, 278.0, 278.5, 279.0, 279.5, 280.0, 280.5, 281.0, 281.5, 282.0, 282.5, 283.0, 283.5, 284.0, 284.5, 285.0, 285.5, 286.0, 286.5, 287.0, 287.5, 288.0, 288.5, 289.0, 289.5, 290.0, 290.5, 291.0, 291.5, 292.0, 292.5, 293.0, 293.5, 294.0, 294.5, 295.0, 295.5, 296.0, 296.5, 297.0, 297.5, 298.0, 298.5, 299.0, 299.5, 300.0, 300.5, 301.0, 301.5, 302.0, 302.5, 303.0, 303.5, 304.0, 304.5, 305.0, 305.5, 306.0, 306.5, 307.0, 307.5, 308.0, 308.5, 309.0, 309.5, 310.0, 310.5, 311.0, 311.5, 312.0, 312.5, 313.0, 313.5, 314.0, 314.5, 315.0, 315.5, 316.0, 316.5, 317.0, 317.5, 318.0, 318.5, 319.0, 319.5, 320.0, 320.5, 321.0, 321.5, 322.0, 322.5, 323.0, 323.5, 324.0, 324.5, 325.0, 325.5, 326.0, 326.5, 327.0, 327.5, 328.0, 328.5, 329.0, 329.5, 330.0, 330.5, 331.0, 331.5, 332.0, 332.5, 333.0, 333.5, 334.0, 334.5, 335.0, 335.5, 336.0, 336.5, 337.0, 337.5, 338.0, 338.5, 339.0, 339.5, 340.0, 340.5, 341.0, 341.5, 342.0, 342.5, 343.0, 343.5, 344.0, 344.5, 345.0, 345.5, 346.0, 346.5, 347.0, 347.5, 348.0, 348.5, 349.0, 349.5, 350.0, 350.5, 351.0, 351.5, 352.0, 352.5, 353.0, 353.5, 354.0, 354.5, 355.0, 355.5, 356.0, 356.5, 357.0, 357.5, 358.0, 358.5, 359.0, 359.5, 360.0, 360.5, 361.0, 361.5, 362.0, 362.5, 363.0, 363.5, 364.0, 364.5, 365.0, 365.5, 366.0, 366.5, 367.0, 367.5, 368.0, 368.5, 369.0, 369.5, 370.0, 370.5, 371.0, 371.5, 372.0, 372.5, 373.0, 373.5, 374.0, 374.5, 375.0, 375.5, 376.0, 376.5, 377.0, 377.5, 378.0, 378.5, 379.0, 379.5, 380.0, 380.5, 381.0, 381.5, 382.0, 382.5, 383.0, 383.5, 384.0
M1_MED, -0.011630, 0.001223, 0.013869, 0.026845, 0.039919, 0.052993, 0.066067, 0.079030, 0.091974, 0.104919, 0.117863, 0.130807, 0.143752, 0.156696, 0.169640, 0.176072, 0.176796, 0.177177, 0.177716, 0.178109, 0.178499, 0.178864, 0.179262, 0.179693, 0.180123, 0.180554, 0.180985, 0.181415, 0.181846, 0.182062, 0.182172, 0.182394, 0.182521, 0.182627, 0.182733, 0.182840, 0.182946, 0.183052, 0.183158, 0.183264, 0.183389, 0.183517, 0.183644, 0.183772, 0.183899, 0.183977, 0.184054, 0.184119, 0.184207, 0.184305, 0.184403, 0.184501, 0.184599, 0.184694, 0.184774, 0.184854, 0.184917, 0.184961, 0.185005, 0.185045, 0.185076, 0.185108, 0.185139, 0.185170, 0.185202, 0.185233, 0.185265, 0.185296, 0.185328, 0.185362, 0.185418, 0.185467, 0.185517, 0.185568, 0.185632, 0.185695, 0.185750, 0.185794, 0.185839, 0.185883, 0.185927, 0.185971, 0.186015, 0.186054, 0.186063, 0.186071, 0.186080, 0.186089, 0.186097, 0.186106, 0.186115, 0.186123, 0.186137, 0.186161, 0.186185, 0.186193, 0.186189, 0.186189, 0.186217, 0.186245, 0.186274, 0.186303, 0.186332, 0.186361, 0.186372, 0.186374, 0.186382, 0.186403, 0.186424, 0.186445, 0.186466, 0.186487, 0.186507, 0.186515, 0.186512, 0.186506, 0.186495, 0.186483, 0.186472, 0.186460, 0.186452, 0.186460, 0.186467, 0.186474, 0.186483, 0.186483, 0.186474, 0.186480, 0.186483, 0.186465, 0.186447, 0.186435, 0.186426, 0.186416, 0.186407, 0.186400, 0.186402, 0.186403, 0.186404, 0.186406, 0.186407, 0.186409, 0.186410, 0.186412, 0.186413, 0.186415, 0.186422, 0.186428, 0.186435, 0.186442, 0.186461, 0.186479, 0.186498, 0.186516, 0.186535, 0.186538, 0.186529, 0.186520, 0.186511, 0.186507, 0.186514, 0.186520, 0.186527, 0.186534, 0.186534, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, 0.186533, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MAX, -0.011016, 0.001602, 0.014812, 0.028023, 0.041233, 0.054443, 0.067653, 0.080863, 0.094073, 0.107283, 0.120493, 0.133703, 0.146913, 0.160124, 0.173334, 0.177957, 0.178290, 0.178623, 0.178956, 0.179290, 0.179623, 0.179956, 0.180289, 0.180622, 0.181074, 0.181528, 0.181983, 0.182465, 0.183010, 0.183281, 0.183398, 0.183520, 0.183641, 0.183763, 0.183884, 0.184006, 0.184127, 0.184249, 0.184370, 0.184492, 0.184613, 0.184735, 0.184848, 0.184897, 0.184947, 0.184997, 0.185065, 0.185158, 0.185251, 0.185344, 0.185437, 0.185530, 0.185623, 0.185716, 0.185809, 0.185902, 0.185946, 0.185959, 0.185973, 0.185986, 0.186000, 0.186013, 0.186027, 0.186040, 0.186054, 0.186067, 0.186081, 0.186095, 0.186108, 0.186125, 0.186151, 0.186177, 0.186202, 0.186228, 0.186254, 0.186280, 0.186306, 0.186332, 0.186358, 0.186384, 0.186409, 0.186435, 0.186461, 0.186475, 0.186478, 0.186480, 0.186483, 0.186486, 0.186488, 0.186491, 0.186494, 0.186496, 0.186499, 0.186502, 0.186504, 0.186507, 0.186510, 0.186505, 0.186484, 0.186464, 0.186467, 0.186477, 0.186486, 0.186495, 0.186504, 0.186513, 0.186522, 0.186531, 0.186540, 0.186560, 0.186562, 0.186560, 0.186571, 0.186588, 0.186604, 0.186620, 0.186637, 0.186653, 0.186670, 0.186686, 0.186702, 0.186719, 0.186735, 0.186752, 0.186768, 0.186784, 0.186785, 0.186783, 0.186781, 0.186779, 0.186806, 0.186843, 0.186880, 0.186917, 0.186954, 0.186991, 0.187029, 0.187015, 0.186996, 0.186977, 0.186957, 0.186938, 0.186919, 0.186899, 0.186880, 0.186861, 0.186842, 0.186848, 0.186859, 0.186870, 0.186880, 0.186891, 0.186902, 0.186896, 0.186885, 0.186873, 0.186861, 0.186850, 0.186838, 0.186836, 0.186842, 0.186848, 0.186854, 0.186858, 0.186852, 0.186846, 0.186841, 0.186835, 0.186829, 0.186826, 0.186852, 0.186877, 0.186903, 0.186928, 0.186953, 0.186979, 0.187004, 0.187029, 0.187055, 0.187080, 0.187092, 0.187105, 0.187119, 0.187132, 0.187145, 0.187159, 0.187172, 0.187186, 0.187199, 0.187212, 0.187226, 0.187239, 0.187253, 0.187247, 0.187230, 0.187214, 0.187197, 0.187180, 0.187163, 0.187147, 0.187130, 0.187113, 0.187097, 0.187080, 0.187063, 0.187046, 0.187030, 0.187051, 0.187071, 0.187092, 0.187112, 0.187133, 0.187154, 0.187174, 0.187195, 0.187215, 0.187236, 0.187256, 0.187277, 0.187297, 0.187294, 0.187264, 0.187235, 0.187206, 0.187176, 0.187147, 0.187118, 0.187088, 0.187059, 0.187030, 0.187000, 0.186971, 0.186969, 0.186969, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MIN, -0.019564, -0.008179, 0.003206, 0.014591, 0.025976, 0.037361, 0.048746, 0.060131, 0.071516, 0.082900, 0.094285, 0.105670, 0.117055, 0.128440, 0.139825, 0.151210, 0.162595, 0.173980, 0.177347, 0.177798, 0.178181, 0.178564, 0.178947, 0.179330, 0.179713, 0.180095, 0.180478, 0.180861, 0.181234, 0.181507, 0.181644, 0.181781, 0.181918, 0.182055, 0.182193, 0.182330, 0.182467, 0.182604, 0.182741, 0.182879, 0.183016, 0.183153, 0.183257, 0.183338, 0.183419, 0.183500, 0.183581, 0.183662, 0.183743, 0.183824, 0.183905, 0.183986, 0.184067, 0.184148, 0.184229, 0.184310, 0.184368, 0.184416, 0.184463, 0.184511, 0.184559, 0.184606, 0.184654, 0.184702, 0.184749, 0.184797, 0.184844, 0.184892, 0.184940, 0.184987, 0.185039, 0.185095, 0.185151, 0.185208, 0.185264, 0.185282, 0.185286, 0.185290, 0.185294, 0.185299, 0.185303, 0.185307, 0.185311, 0.185315, 0.185319, 0.185324, 0.185328, 0.185361, 0.185394, 0.185427, 0.185461, 0.185494, 0.185527, 0.185560, 0.185594, 0.185627, 0.185660, 0.185694, 0.185727, 0.185760, 0.185779, 0.185785, 0.185738, 0.185654, 0.185571, 0.185488, 0.185405, 0.185321, 0.185238, 0.185155, 0.185072, 0.184988, 0.184905, 0.184822, 0.184940, 0.185057, 0.185175, 0.185292, 0.185409, 0.185527, 0.185644, 0.185761, 0.185879, 0.185996, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186060, 0.186041, 0.186022, 0.186002, 0.185983, 0.185964, 0.185945, 0.185926, 0.185907, 0.185887, 0.185875, 0.185873, 0.185870, 0.185868, 0.185865, 0.185863, 0.185861, 0.185858, 0.185856, 0.185853, 0.185851, 0.185849, 0.185846, 0.185847, 0.185872, 0.185898, 0.185924, 0.185949, 0.185975, 0.186000, 0.186026, 0.186052, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, 0.186065, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MED, -0.008322, 0.000897, 0.010150, 0.019379, 0.028608, 0.037837, 0.047066, 0.056295, 0.065524, 0.074753, 0.083982, 0.093211, 0.102440, 0.111669, 0.120898, 0.130127, 0.139356, 0.148585, 0.157814, 0.167044, 0.175441, 0.178119, 0.178493, 0.178778, 0.179063, 0.179348, 0.179633, 0.179918, 0.180203, 0.180488, 0.180773, 0.181058, 0.181343, 0.181628, 0.181913, 0.182198, 0.182483, 0.182768, 0.183053, 0.183338, 0.183606, 0.183771, 0.183877, 0.183975, 0.184073, 0.184171, 0.184268, 0.184366, 0.184464, 0.184562, 0.184659, 0.184757, 0.184855, 0.184952, 0.185050, 0.185148, 0.185246, 0.185343, 0.185432, 0.185510, 0.185589, 0.185656, 0.185714, 0.185772, 0.185830, 0.185888, 0.185946, 0.186004, 0.186062, 0.186120, 0.186178, 0.186236, 0.186294, 0.186352, 0.186410, 0.186468, 0.186526, 0.186576, 0.186619, 0.186662, 0.186691, 0.186716, 0.186740, 0.186764, 0.186788, 0.186812, 0.186836, 0.186860, 0.186884, 0.186921, 0.186967, 0.187018, 0.187055, 0.187092, 0.187129, 0.187166, 0.187203, 0.187240, 0.187277, 0.187314, 0.187348, 0.187364, 0.187381, 0.187397, 0.187407, 0.187427, 0.187448, 0.187470, 0.187491, 0.187513, 0.187534, 0.187556, 0.187577, 0.187599, 0.187620, 0.187628, 0.187632, 0.187638, 0.187645, 0.187653, 0.187660, 0.187667, 0.187675, 0.187682, 0.187689, 0.187693, 0.187689, 0.187685, 0.187706, 0.187727, 0.187749, 0.187770, 0.187791, 0.187812, 0.187833, 0.187855, 0.187867, 0.187876, 0.187885, 0.187894, 0.187906, 0.187919, 0.187931, 0.187944, 0.187956, 0.187969, 0.187981, 0.187994, 0.188006, 0.188019, 0.188031, 0.188044, 0.188056, 0.188069, 0.188081, 0.188091, 0.188100, 0.188108, 0.188117, 0.188124, 0.188131, 0.188137, 0.188143, 0.188150, 0.188156, 0.188163, 0.188172, 0.188181, 0.188190, 0.188200, 0.188209, 0.188218, 0.188227, 0.188235, 0.188239, 0.188241, 0.188242, 0.188243, 0.188244, 0.188245, 0.188247, 0.188248, 0.188249, 0.188250, 0.188252, 0.188253, 0.188254, 0.188255, 0.188256, 0.188258, 0.188259, 0.188260, 0.188261, 0.188262, 0.188265, 0.188268, 0.188272, 0.188275, 0.188278, 0.188281, 0.188284, 0.188287, 0.188290, 0.188294, 0.188297, 0.188300, 0.188303, 0.188306, 0.188309, 0.188312, 0.188316, 0.188319, 0.188322, 0.188325, 0.188331, 0.188337, 0.188342, 0.188348, 0.188354, 0.188359, 0.188365, 0.188371, 0.188376, 0.188382, 0.188388, 0.188393, 0.188399, 0.188409, 0.188420, 0.188430, 0.188441, 0.188451, 0.188462, 0.188472, 0.188482, 0.188492, 0.188501, 0.188507, 0.188508, 0.188510, 0.188511, 0.188512, 0.188513, 0.188514, 0.188516, 0.188517, 0.188518, 0.188519, 0.188521, 0.188522, 0.188523, 0.188524, 0.188526, 0.188527, 0.188527, 0.188527, 0.188528, 0.188528, 0.188529, 0.188529, 0.188528, 0.188521, 0.188514, 0.188507, 0.188500, 0.188493, 0.188486, 0.188479, 0.188472, 0.188469, 0.188469, 0.188465, 0.188460, 0.188462, 0.188473, 0.188485, 0.188496, 0.188506, 0.188517, 0.188528, 0.188537, 0.188537, 0.188538, 0.188538, 0.188538, 0.188538, 0.188539, 0.188539, 0.188539, 0.188539, 0.188548, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188550, 0.188551, 0.188555, 0.188560, 0.188564, 0.188568, 0.188568, 0.188568, 0.188568, 0.188568, 0.188568, 0.188568, 0.188568, 0.188567, 0.188567, 0.188567, 0.188567, 0.188567, 0.188567, 0.188567, 0.188567, 0.188566, 0.188566, 0.188566, 0.188566, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MAX, -0.008037, 0.001027, 0.010525, 0.020077, 0.029629, 0.039181, 0.048732, 0.058284, 0.067836, 0.077394, 0.086979, 0.096565, 0.106151, 0.115737, 0.125322, 0.134908, 0.144494, 0.154079, 0.163665, 0.173251, 0.180251, 0.180490, 0.180729, 0.180967, 0.181206, 0.181445, 0.181684, 0.181922, 0.182161, 0.182400, 0.182639, 0.182877, 0.183116, 0.183355, 0.183594, 0.183832, 0.184071, 0.184310, 0.184548, 0.184786, 0.184850, 0.184914, 0.184979, 0.185043, 0.185108, 0.185172, 0.185237, 0.185301, 0.185365, 0.185430, 0.185494, 0.185559, 0.185623, 0.185688, 0.185752, 0.185816, 0.185881, 0.185945, 0.186010, 0.186058, 0.186100, 0.186142, 0.186184, 0.186225, 0.186267, 0.186309, 0.186351, 0.186393, 0.186437, 0.186492, 0.186547, 0.186602, 0.186656, 0.186711, 0.186766, 0.186821, 0.186876, 0.186931, 0.186986, 0.187041, 0.187075, 0.187101, 0.187126, 0.187152, 0.187178, 0.187204, 0.187229, 0.187255, 0.187281, 0.187307, 0.187332, 0.187358, 0.187384, 0.187409, 0.187435, 0.187461, 0.187487, 0.187519, 0.187594, 0.187669, 0.187735, 0.187779, 0.187823, 0.187867, 0.187911, 0.187955, 0.187999, 0.188043, 0.188087, 0.188131, 0.188175, 0.188219, 0.188263, 0.188307, 0.188351, 0.188394, 0.188438, 0.188482, 0.188526, 0.188570, 0.188611, 0.188611, 0.188610, 0.188610, 0.188610, 0.188610, 0.188610, 0.188610, 0.188609, 0.188609, 0.188609, 0.188609, 0.188609, 0.188609, 0.188608, 0.188608, 0.188608, 0.188608, 0.188608, 0.188608, 0.188608, 0.188630, 0.188652, 0.188673, 0.188695, 0.188717, 0.188738, 0.188760, 0.188782, 0.188803, 0.188825, 0.188847, 0.188868, 0.188890, 0.188912, 0.188933, 0.188955, 0.188977, 0.188998, 0.189020, 0.189023, 0.189016, 0.189010, 0.189003, 0.188997, 0.188990, 0.188984, 0.188978, 0.188971, 0.188965, 0.188958, 0.188952, 0.188946, 0.188939, 0.188933, 0.188926, 0.188920, 0.188914, 0.188907, 0.188914, 0.188926, 0.188939, 0.188951, 0.188963, 0.188975, 0.188988, 0.189000, 0.189012, 0.189025, 0.189037, 0.189049, 0.189062, 0.189074, 0.189086, 0.189099, 0.189111, 0.189123, 0.189136, 0.189136, 0.189130, 0.189124, 0.189118, 0.189112, 0.189106, 0.189100, 0.189094, 0.189088, 0.189082, 0.189076, 0.189071, 0.189065, 0.189059, 0.189053, 0.189047, 0.189041, 0.189035, 0.189029, 0.189035, 0.189048, 0.189061, 0.189074, 0.189087, 0.189101, 0.189114, 0.189127, 0.189140, 0.189153, 0.189166, 0.189179, 0.189192, 0.189205, 0.189218, 0.189231, 0.189244, 0.189257, 0.189270, 0.189275, 0.189274, 0.189273, 0.189272, 0.189270, 0.189269, 0.189268, 0.189267, 0.189266, 0.189265, 0.189263, 0.189262, 0.189261, 0.189260, 0.189259, 0.189258, 0.189257, 0.189255, 0.189254, 0.189252, 0.189249, 0.189247, 0.189244, 0.189241, 0.189238, 0.189236, 0.189233, 0.189230, 0.189227, 0.189225, 0.189222, 0.189219, 0.189216, 0.189214, 0.189211, 0.189208, 0.189205, 0.189203, 0.189202, 0.189208, 0.189214, 0.189220, 0.189226, 0.189232, 0.189238, 0.189244, 0.189250, 0.189256, 0.189262, 0.189268, 0.189274, 0.189280, 0.189286, 0.189292, 0.189298, 0.189305, 0.189311, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, 0.189315, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MIN, -0.010240, -0.001177, 0.007886, 0.016948, 0.026011, 0.034933, 0.043834, 0.052735, 0.061636, 0.070538, 0.079439, 0.088340, 0.097241, 0.106143, 0.115011, 0.123800, 0.132589, 0.141379, 0.150168, 0.158957, 0.167746, 0.174479, 0.174872, 0.175265, 0.175658, 0.176052, 0.176445, 0.176838, 0.177231, 0.177624, 0.178017, 0.178410, 0.178803, 0.179196, 0.179545, 0.179860, 0.180176, 0.180491, 0.180806, 0.181122, 0.181437, 0.181684, 0.181804, 0.181923, 0.182043, 0.182162, 0.182282, 0.182401, 0.182521, 0.182640, 0.182760, 0.182879, 0.182999, 0.183118, 0.183238, 0.183357, 0.183477, 0.183596, 0.183716, 0.183835, 0.183954, 0.184069, 0.184183, 0.184298, 0.184412, 0.184526, 0.184590, 0.184643, 0.184697, 0.184750, 0.184803, 0.184857, 0.184910, 0.184963, 0.185017, 0.185070, 0.185123, 0.185177, 0.185230, 0.185283, 0.185337, 0.185385, 0.185431, 0.185478, 0.185524, 0.185570, 0.185616, 0.185663, 0.185709, 0.185755, 0.185801, 0.185847, 0.185894, 0.185940, 0.185986, 0.186032, 0.186079, 0.186125, 0.186171, 0.186217, 0.186240, 0.186250, 0.186260, 0.186269, 0.186279, 0.186289, 0.186298, 0.186308, 0.186318, 0.186327, 0.186337, 0.186347, 0.186356, 0.186366, 0.186376, 0.186385, 0.186395, 0.186405, 0.186414, 0.186440, 0.186472, 0.186503, 0.186535, 0.186567, 0.186598, 0.186630, 0.186662, 0.186693, 0.186725, 0.186757, 0.186789, 0.186820, 0.186852, 0.186884, 0.186915, 0.186947, 0.186979, 0.187010, 0.187021, 0.187028, 0.187034, 0.187041, 0.187047, 0.187054, 0.187061, 0.187067, 0.187074, 0.187080, 0.187087, 0.187094, 0.187100, 0.187107, 0.187114, 0.187120, 0.187127, 0.187133, 0.187140, 0.187151, 0.187167, 0.187182, 0.187198, 0.187213, 0.187228, 0.187244, 0.187259, 0.187274, 0.187290, 0.187305, 0.187320, 0.187336, 0.187351, 0.187367, 0.187382, 0.187397, 0.187413, 0.187428, 0.187438, 0.187443, 0.187448, 0.187453, 0.187457, 0.187462, 0.187467, 0.187472, 0.187477, 0.187482, 0.187487, 0.187492, 0.187497, 0.187502, 0.187507, 0.187512, 0.187517, 0.187522, 0.187527, 0.187534, 0.187541, 0.187548, 0.187555, 0.187562, 0.187569, 0.187577, 0.187584, 0.187591, 0.187598, 0.187605, 0.187612, 0.187619, 0.187627, 0.187634, 0.187641, 0.187648, 0.187655, 0.187662, 0.187671, 0.187680, 0.187690, 0.187699, 0.187709, 0.187718, 0.187727, 0.187737, 0.187746, 0.187756, 0.187765, 0.187775, 0.187784, 0.187794, 0.187803, 0.187813, 0.187822, 0.187832, 0.187841, 0.187847, 0.187849, 0.187851, 0.187853, 0.187855, 0.187857, 0.187860, 0.187862, 0.187864, 0.187866, 0.187868, 0.187870, 0.187872, 0.187875, 0.187877, 0.187879, 0.187881, 0.187883, 0.187885, 0.187887, 0.187887, 0.187888, 0.187888, 0.187888, 0.187888, 0.187889, 0.187889, 0.187889, 0.187890, 0.187890, 0.187890, 0.187890, 0.187891, 0.187891, 0.187891, 0.187892, 0.187892, 0.187892, 0.187891, 0.187880, 0.187869, 0.187857, 0.187846, 0.187835, 0.187823, 0.187812, 0.187801, 0.187789, 0.187778, 0.187767, 0.187756, 0.187744, 0.187733, 0.187722, 0.187710, 0.187699, 0.187688, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, 0.187678, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MED, -0.005363, 0.000575, 0.006262, 0.012123, 0.018014, 0.023915, 0.029793, 0.035653, 0.041514, 0.047375, 0.053235, 0.059096, 0.064956, 0.070817, 0.076678, 0.082538, 0.088399, 0.094260, 0.100120, 0.105981, 0.111842, 0.117702, 0.123563, 0.129424, 0.135284, 0.141145, 0.147005, 0.152866, 0.158727, 0.164587, 0.170448, 0.176309, 0.178504, 0.179258, 0.179405, 0.179552, 0.179698, 0.179845, 0.179992, 0.180139, 0.180285, 0.180432, 0.180579, 0.180726, 0.180872, 0.181019, 0.181166, 0.181313, 0.181459, 0.181606, 0.181753, 0.181927, 0.182105, 0.182284, 0.182463, 0.182642, 0.182824, 0.183005, 0.183186, 0.183367, 0.183549, 0.183730, 0.183911, 0.184092, 0.184224, 0.184322, 0.184415, 0.184472, 0.184529, 0.184586, 0.184642, 0.184699, 0.184756, 0.184813, 0.184870, 0.184927, 0.184984, 0.185041, 0.185098, 0.185154, 0.185211, 0.185268, 0.185325, 0.185382, 0.185439, 0.185496, 0.185553, 0.185610, 0.185666, 0.185723, 0.185780, 0.185837, 0.185894, 0.185951, 0.186008, 0.186065, 0.186111, 0.186142, 0.186173, 0.186203, 0.186234, 0.186267, 0.186306, 0.186345, 0.186384, 0.186423, 0.186462, 0.186501, 0.186541, 0.186580, 0.186619, 0.186658, 0.186697, 0.186736, 0.186775, 0.186814, 0.186853, 0.186892, 0.186931, 0.186970, 0.187010, 0.187049, 0.187088, 0.187127, 0.187165, 0.187195, 0.187223, 0.187246, 0.187270, 0.187293, 0.187316, 0.187339, 0.187363, 0.187386, 0.187409, 0.187433, 0.187456, 0.187479, 0.187503, 0.187526, 0.187549, 0.187572, 0.187596, 0.187619, 0.187642, 0.187666, 0.187689, 0.187712, 0.187736, 0.187759, 0.187782, 0.187810, 0.187840, 0.187868, 0.187891, 0.187912, 0.187928, 0.187945, 0.187961, 0.187978, 0.187995, 0.188011, 0.188028, 0.188044, 0.188061, 0.188077, 0.188094, 0.188111, 0.188127, 0.188144, 0.188160, 0.188177, 0.188194, 0.188210, 0.188227, 0.188243, 0.188260, 0.188276, 0.188293, 0.188306, 0.188317, 0.188328, 0.188339, 0.188349, 0.188360, 0.188370, 0.188380, 0.188389, 0.188398, 0.188407, 0.188416, 0.188425, 0.188434, 0.188443, 0.188452, 0.188461, 0.188470, 0.188479, 0.188488, 0.188497, 0.188506, 0.188515, 0.188524, 0.188533, 0.188542, 0.188551, 0.188560, 0.188569, 0.188578, 0.188587, 0.188596, 0.188605, 0.188613, 0.188622, 0.188630, 0.188639, 0.188649, 0.188661, 0.188673, 0.188685, 0.188697, 0.188709, 0.188721, 0.188733, 0.188745, 0.188756, 0.188768, 0.188780, 0.188792, 0.188799, 0.188806, 0.188813, 0.188820, 0.188828, 0.188835, 0.188842, 0.188849, 0.188856, 0.188863, 0.188870, 0.188877, 0.188884, 0.188890, 0.188896, 0.188902, 0.188907, 0.188912, 0.188917, 0.188922, 0.188927, 0.188932, 0.188937, 0.188942, 0.188947, 0.188952, 0.188957, 0.188962, 0.188967, 0.188972, 0.188977, 0.188982, 0.188987, 0.188993, 0.188998, 0.189003, 0.189008, 0.189013, 0.189018, 0.189023, 0.189028, 0.189033, 0.189038, 0.189043, 0.189047, 0.189052, 0.189056, 0.189060, 0.189064, 0.189068, 0.189072, 0.189076, 0.189080, 0.189083, 0.189087, 0.189091, 0.189095, 0.189099, 0.189103, 0.189107, 0.189111, 0.189115, 0.189119, 0.189123, 0.189127, 0.189131, 0.189134, 0.189138, 0.189142, 0.189146, 0.189150, 0.189153, 0.189156, 0.189159, 0.189162, 0.189166, 0.189169, 0.189173, 0.189177, 0.189181, 0.189185, 0.189188, 0.189192, 0.189196, 0.189200, 0.189204, 0.189207, 0.189211, 0.189215, 0.189219, 0.189223, 0.189227, 0.189230, 0.189234, 0.189238, 0.189242, 0.189246, 0.189249, 0.189253, 0.189257, 0.189261, 0.189264, 0.189268, 0.189271, 0.189275, 0.189278, 0.189281, 0.189282, 0.189284, 0.189285, 0.189287, 0.189288, 0.189290, 0.189291, 0.189293, 0.189294, 0.189296, 0.189297, 0.189299, 0.189300, 0.189302, 0.189303, 0.189305, 0.189306, 0.189308, 0.189309, 0.189311, 0.189312, 0.189314, 0.189315, 0.189317, 0.189318, 0.189319, 0.189319, 0.189320, 0.189321, 0.189321, 0.189322, 0.189325, 0.189327, 0.189329, 0.189331, 0.189334, 0.189336, 0.189338, 0.189341, 0.189343, 0.189345, 0.189347, 0.189350, 0.189352, 0.189354, 0.189356, 0.189359, 0.189361, 0.189363, 0.189366, 0.189368, 0.189372, 0.189375, 0.189379, 0.189383, 0.189386, 0.189390, 0.189394, 0.189397, 0.189400, 0.189402, 0.189404, 0.189405, 0.189407, 0.189408, 0.189410, 0.189411, 0.189413, 0.189415, 0.189416, 0.189418, 0.189419, 0.189421, 0.189422, 0.189424, 0.189425, 0.189427, 0.189429, 0.189430, 0.189432, 0.189433, 0.189435, 0.189436, 0.189438, 0.189439, 0.189441, 0.189443, 0.189444, 0.189446, 0.189449, 0.189451, 0.189453, 0.189455, 0.189457, 0.189459, 0.189461, 0.189463, 0.189465, 0.189467, 0.189470, 0.189472, 0.189474, 0.189476, 0.189478, 0.189480, 0.189482, 0.189484, 0.189486, 0.189488, 0.189490, 0.189492, 0.189494, 0.189496, 0.189498, 0.189500, 0.189502, 0.189504, 0.189506, 0.189509, 0.189511, 0.189513, 0.189516, 0.189518, 0.189519, 0.189517, 0.189516, 0.189514, 0.189513, 0.189512, 0.189510, 0.189509, 0.189507, 0.189506, 0.189504, 0.189503, 0.189503, 0.189505, 0.189507, 0.189509, 0.189511, 0.189513, 0.189516, 0.189518, 0.189520, 0.189522, 0.189525, 0.189527, 0.189529, 0.189531, 0.189532, 0.189533, 0.189533, 0.189534, 0.189535, 0.189535, 0.189536, 0.189537, 0.189538, 0.189538, 0.189539, 0.189540, 0.189541, 0.189541, 0.189542, 0.189543, 0.189543, 0.189544, 0.189548, 0.189553, 0.189559, 0.189564, 0.189570, 0.189575, 0.189581, 0.189581, 0.189582, 0.189582, 0.189583, 0.189584, 0.189586, 0.189587, 0.189589, 0.189591, 0.189592, 0.189593, 0.189594, 0.189595, 0.189596, 0.189596, 0.189597, 0.189598, 0.189599, 0.189600, 0.189601, 0.189602, 0.189603, 0.189604, 0.189605, 0.189606, 0.189607, 0.189608, 0.189609, 0.189610, 0.189611, 0.189612, 0.189613, 0.189614, 0.189615, 0.189615, 0.189614, 0.189614, 0.189613, 0.189612, 0.189611, 0.189612, 0.189613, 0.189614, 0.189614, 0.189615, 0.189615, 0.189615, 0.189615, 0.189615, 0.189615, 0.189615, 0.189616, 0.189616, 0.189616, 0.189616, 0.189616, 0.189616, 0.189616, 0.189617, 0.189617, 0.189617, 0.189617, 0.189617, 0.189617, 0.189618, 0.189618, 0.189618, 0.189618, 0.189618, 0.189618, 0.189618, 0.189619, 0.189619, 0.189619, 0.189619, 0.189620, 0.189620, 0.189620, 0.189620, 0.189621, 0.189621, 0.189621, 0.189622, 0.189622, 0.189622, 0.189623, 0.189623, 0.189623, 0.189623, 0.189624, 0.189624, 0.189624, 0.189625, 0.189625, 0.189625, 0.189626, 0.189626, 0.189626, 0.189626, 0.189627, 0.189627, 0.189627, 0.189628, 0.189629, 0.189630, 0.189631, 0.189632, 0.189632, 0.189633, 0.189634, 0.189635, 0.189636, 0.189637, 0.189638, 0.189639, 0.189640, 0.189641, 0.189642, 0.189643, 0.189644, 0.189645, 0.189645, 0.189646, 0.189647, 0.189648, 0.189649, 0.189650, 0.189651, 0.189652, 0.189653, 0.189654, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655, 0.189655
M3_MAX, -0.004897, 0.000681, 0.006754, 0.012828, 0.018902, 0.024976, 0.031049, 0.037123, 0.043197, 0.049271, 0.055344, 0.061418, 0.067492, 0.073566, 0.079640, 0.085713, 0.091787, 0.097861, 0.103935, 0.110008, 0.116082, 0.122156, 0.128230, 0.134303, 0.140377, 0.146451, 0.152525, 0.158598, 0.164672, 0.170746, 0.176820, 0.180479, 0.180869, 0.181015, 0.181162, 0.181309, 0.181455, 0.181602, 0.181748, 0.181895, 0.182042, 0.182188, 0.182335, 0.182481, 0.182628, 0.182775, 0.182926, 0.183089, 0.183252, 0.183415, 0.183578, 0.183741, 0.183904, 0.184067, 0.184230, 0.184393, 0.184556, 0.184719, 0.184882, 0.185046, 0.185209, 0.185372, 0.185535, 0.185693, 0.185753, 0.185813, 0.185872, 0.185932, 0.185992, 0.186052, 0.186112, 0.186171, 0.186231, 0.186291, 0.186351, 0.186411, 0.186471, 0.186530, 0.186590, 0.186650, 0.186710, 0.186770, 0.186830, 0.186889, 0.186949, 0.187009, 0.187069, 0.187129, 0.187188, 0.187248, 0.187308, 0.187368, 0.187428, 0.187488, 0.187531, 0.187553, 0.187575, 0.187597, 0.187619, 0.187642, 0.187664, 0.187686, 0.187708, 0.187730, 0.187752, 0.187774, 0.187796, 0.187818, 0.187840, 0.187862, 0.187885, 0.187907, 0.187929, 0.187951, 0.187980, 0.188010, 0.188040, 0.188070, 0.188100, 0.188130, 0.188160, 0.188190, 0.188220, 0.188249, 0.188279, 0.188308, 0.188325, 0.188341, 0.188357, 0.188374, 0.188390, 0.188406, 0.188423, 0.188439, 0.188455, 0.188471, 0.188488, 0.188504, 0.188520, 0.188537, 0.188553, 0.188569, 0.188586, 0.188602, 0.188618, 0.188634, 0.188651, 0.188667, 0.188683, 0.188700, 0.188716, 0.188732, 0.188749, 0.188765, 0.188781, 0.188795, 0.188803, 0.188811, 0.188820, 0.188828, 0.188836, 0.188844, 0.188852, 0.188860, 0.188868, 0.188877, 0.188885, 0.188893, 0.188901, 0.188909, 0.188917, 0.188925, 0.188934, 0.188942, 0.188950, 0.188958, 0.188966, 0.188974, 0.188982, 0.188990, 0.188999, 0.189007, 0.189015, 0.189023, 0.189031, 0.189039, 0.189047, 0.189055, 0.189063, 0.189071, 0.189079, 0.189087, 0.189095, 0.189103, 0.189111, 0.189119, 0.189127, 0.189135, 0.189143, 0.189151, 0.189159, 0.189166, 0.189174, 0.189182, 0.189190, 0.189198, 0.189206, 0.189214, 0.189222, 0.189230, 0.189238, 0.189246, 0.189254, 0.189262, 0.189270, 0.189278, 0.189285, 0.189293, 0.189300, 0.189304, 0.189307, 0.189311, 0.189315, 0.189319, 0.189323, 0.189327, 0.189331, 0.189335, 0.189339, 0.189343, 0.189347, 0.189350, 0.189354, 0.189358, 0.189362, 0.189366, 0.189370, 0.189374, 0.189378, 0.189382, 0.189386, 0.189390, 0.189394, 0.189397, 0.189401, 0.189405, 0.189409, 0.189413, 0.189417, 0.189420, 0.189424, 0.189427, 0.189431, 0.189434, 0.189438, 0.189441, 0.189445, 0.189448, 0.189452, 0.189455, 0.189459, 0.189462, 0.189466, 0.189469, 0.189473, 0.189476, 0.189480, 0.189483, 0.189487, 0.189490, 0.189494, 0.189497, 0.189501, 0.189504, 0.189508, 0.189511, 0.189515, 0.189518, 0.189522, 0.189524, 0.189525, 0.189527, 0.189529, 0.189531, 0.189533, 0.189535, 0.189536, 0.189538, 0.189540, 0.189542, 0.189544, 0.189545, 0.189547, 0.189549, 0.189551, 0.189553, 0.189555, 0.189556, 0.189558, 0.189560, 0.189562, 0.189564, 0.189565, 0.189567, 0.189569, 0.189571, 0.189573, 0.189575, 0.189576, 0.189581, 0.189587, 0.189593, 0.189599, 0.189605, 0.189611, 0.189617, 0.189622, 0.189628, 0.189634, 0.189640, 0.189646, 0.189652, 0.189658, 0.189664, 0.189670, 0.189676, 0.189682, 0.189688, 0.189694, 0.189700, 0.189706, 0.189712, 0.189718, 0.189723, 0.189729, 0.189735, 0.189741, 0.189747, 0.189753, 0.189754, 0.189755, 0.189756, 0.189756, 0.189757, 0.189758, 0.189758, 0.189759, 0.189760, 0.189760, 0.189761, 0.189762, 0.189762, 0.189763, 0.189764, 0.189764, 0.189765, 0.189766, 0.189766, 0.189767, 0.189768, 0.189768, 0.189769, 0.189770, 0.189770, 0.189771, 0.189772, 0.189772, 0.189773, 0.189773, 0.189773, 0.189772, 0.189772, 0.189772, 0.189772, 0.189771, 0.189771, 0.189771, 0.189771, 0.189770, 0.189770, 0.189770, 0.189770, 0.189769, 0.189769, 0.189769, 0.189770, 0.189772, 0.189775, 0.189778, 0.189781, 0.189784, 0.189787, 0.189790, 0.189793, 0.189796, 0.189798, 0.189800, 0.189802, 0.189804, 0.189806, 0.189808, 0.189810, 0.189812, 0.189814, 0.189816, 0.189818, 0.189820, 0.189822, 0.189824, 0.189827, 0.189829, 0.189831, 0.189833, 0.189835, 0.189837, 0.189839, 0.189841, 0.189843, 0.189845, 0.189847, 0.189849, 0.189851, 0.189853, 0.189855, 0.189855, 0.189856, 0.189856, 0.189856, 0.189857, 0.189857, 0.189857, 0.189857, 0.189858, 0.189858, 0.189858, 0.189858, 0.189859, 0.189859, 0.189859, 0.189860, 0.189860, 0.189860, 0.189860, 0.189861, 0.189861, 0.189861, 0.189861, 0.189862, 0.189862, 0.189862, 0.189863, 0.189863, 0.189863, 0.189863, 0.189865, 0.189867, 0.189869, 0.189872, 0.189874, 0.189876, 0.189879, 0.189881, 0.189884, 0.189886, 0.189888, 0.189891, 0.189893, 0.189895, 0.189898, 0.189900, 0.189902, 0.189905, 0.189907, 0.189910, 0.189912, 0.189914, 0.189917, 0.189919, 0.189921, 0.189924, 0.189926, 0.189929, 0.189931, 0.189933, 0.189935, 0.189936, 0.189937, 0.189938, 0.189939, 0.189941, 0.189942, 0.189943, 0.189944, 0.189945, 0.189946, 0.189947, 0.189948, 0.189949, 0.189951, 0.189952, 0.189953, 0.189954, 0.189955, 0.189956, 0.189957, 0.189958, 0.189960, 0.189961, 0.189962, 0.189963, 0.189964, 0.189965, 0.189966, 0.189967, 0.189967, 0.189966, 0.189965, 0.189964, 0.189963, 0.189963, 0.189962, 0.189961, 0.189960, 0.189959, 0.189958, 0.189957, 0.189956, 0.189956, 0.189955, 0.189954, 0.189953, 0.189952, 0.189951, 0.189950, 0.189949, 0.189949, 0.189948, 0.189947, 0.189946, 0.189945, 0.189944, 0.189943, 0.189942, 0.189942, 0.189939, 0.189937, 0.189935, 0.189932, 0.189930, 0.189928, 0.189925, 0.189923, 0.189921, 0.189918, 0.189916, 0.189913, 0.189911, 0.189909, 0.189906, 0.189904, 0.189902, 0.189899, 0.189897, 0.189895, 0.189892, 0.189891, 0.189892, 0.189892, 0.189893, 0.189894, 0.189895, 0.189895, 0.189896, 0.189896, 0.189896, 0.189895, 0.189895, 0.189895, 0.189895, 0.189895, 0.189895, 0.189895, 0.189895, 0.189895, 0.189894, 0.189894, 0.189894, 0.189894, 0.189894, 0.189894, 0.189894, 0.189894, 0.189894, 0.189893, 0.189893, 0.189893, 0.189893, 0.189893, 0.189893, 0.189893, 0.189893, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189892, 0.189895, 0.189897, 0.189900, 0.189902, 0.189905, 0.189907, 0.189910, 0.189912, 0.189914, 0.189917, 0.189919, 0.189922, 0.189924, 0.189927, 0.189929, 0.189932, 0.189934, 0.189937, 0.189939, 0.189942, 0.189944, 0.189946, 0.189949, 0.189951, 0.189953, 0.189954, 0.189955, 0.189956, 0.189958, 0.189959, 0.189960, 0.189961, 0.189962, 0.189964, 0.189965, 0.189966, 0.189967, 0.189969, 0.189970, 0.189971, 0.189972, 0.189973, 0.189975, 0.189976, 0.189977, 0.189978, 0.189980, 0.189981, 0.189982, 0.189983, 0.189984, 0.189986, 0.189987, 0.189988, 0.189989, 0.189991, 0.189992, 0.189993, 0.189993, 0.189994, 0.189995, 0.189996, 0.189997, 0.189997, 0.189998, 0.189999, 0.190000, 0.190000, 0.190001, 0.190002, 0.190003, 0.190003, 0.190004, 0.190005, 0.190006, 0.190006, 0.190007, 0.190008, 0.190009, 0.190009, 0.190010, 0.190011, 0.190012, 0.190012, 0.190013, 0.190014, 0.190015, 0.190015, 0.190016, 0.190017, 0.190017, 0.190018, 0.190018, 0.190019, 0.190019, 0.190019, 0.190020, 0.190020, 0.190021, 0.190021, 0.190021, 0.190022, 0.190022, 0.190023, 0.190023, 0.190023, 0.190024, 0.190024, 0.190025, 0.190025, 0.190025, 0.190026, 0.190026, 0.190027, 0.190027, 0.190027, 0.190028, 0.190028, 0.190029, 0.190029, 0.190029, 0.190030, 0.190028, 0.190027, 0.190025, 0.190024, 0.190023, 0.190021, 0.190020, 0.190018, 0.190017, 0.190015, 0.190014, 0.190013, 0.190011, 0.190010, 0.190008, 0.190007, 0.190005, 0.190004, 0.190002, 0.190001, 0.190000, 0.189998, 0.189997, 0.189995, 0.189994, 0.189992, 0.189991, 0.189990, 0.189988, 0.189987
M3_MIN, -0.005769, 0.000234, 0.006027, 0.011489, 0.016952, 0.022414, 0.027876, 0.033338, 0.038801, 0.044263, 0.049725, 0.055187, 0.060650, 0.066112, 0.071574, 0.077036, 0.082499, 0.087961, 0.093423, 0.098885, 0.104348, 0.109810, 0.115272, 0.120734, 0.126197, 0.131659, 0.137121, 0.142583, 0.148046, 0.153508, 0.158970, 0.164432, 0.169895, 0.175357, 0.176698, 0.176926, 0.177154, 0.177382, 0.177611, 0.177839, 0.178067, 0.178295, 0.178516, 0.178690, 0.178864, 0.179037, 0.179211, 0.179385, 0.179559, 0.179733, 0.179906, 0.180080, 0.180254, 0.180428, 0.180601, 0.180775, 0.180949, 0.181123, 0.181296, 0.181470, 0.181644, 0.181818, 0.181991, 0.182165, 0.182339, 0.182513, 0.182686, 0.182800, 0.182905, 0.183010, 0.183115, 0.183220, 0.183324, 0.183429, 0.183534, 0.183639, 0.183743, 0.183848, 0.183953, 0.184058, 0.184163, 0.184267, 0.184372, 0.184477, 0.184582, 0.184687, 0.184791, 0.184896, 0.185001, 0.185106, 0.185209, 0.185273, 0.185337, 0.185397, 0.185442, 0.185487, 0.185532, 0.185577, 0.185622, 0.185667, 0.185712, 0.185757, 0.185802, 0.185847, 0.185892, 0.185937, 0.185982, 0.186027, 0.186072, 0.186117, 0.186152, 0.186183, 0.186213, 0.186244, 0.186274, 0.186304, 0.186335, 0.186365, 0.186395, 0.186426, 0.186456, 0.186486, 0.186517, 0.186532, 0.186547, 0.186562, 0.186577, 0.186591, 0.186606, 0.186621, 0.186636, 0.186651, 0.186666, 0.186681, 0.186695, 0.186710, 0.186725, 0.186740, 0.186755, 0.186770, 0.186785, 0.186799, 0.186814, 0.186829, 0.186844, 0.186859, 0.186874, 0.186889, 0.186903, 0.186918, 0.186933, 0.186948, 0.186963, 0.186974, 0.186983, 0.186992, 0.187001, 0.187010, 0.187020, 0.187029, 0.187038, 0.187047, 0.187056, 0.187065, 0.187074, 0.187083, 0.187092, 0.187102, 0.187111, 0.187120, 0.187129, 0.187138, 0.187147, 0.187156, 0.187165, 0.187174, 0.187184, 0.187193, 0.187202, 0.187211, 0.187220, 0.187229, 0.187238, 0.187248, 0.187260, 0.187273, 0.187285, 0.187297, 0.187309, 0.187322, 0.187334, 0.187346, 0.187358, 0.187370, 0.187383, 0.187395, 0.187407, 0.187419, 0.187431, 0.187444, 0.187456, 0.187468, 0.187480, 0.187493, 0.187505, 0.187517, 0.187529, 0.187541, 0.187554, 0.187566, 0.187578, 0.187590, 0.187602, 0.187615, 0.187629, 0.187642, 0.187655, 0.187668, 0.187681, 0.187694, 0.187708, 0.187721, 0.187734, 0.187747, 0.187760, 0.187774, 0.187787, 0.187800, 0.187813, 0.187826, 0.187839, 0.187853, 0.187866, 0.187879, 0.187892, 0.187905, 0.187918, 0.187932, 0.187945, 0.187958, 0.187971, 0.187984, 0.187997, 0.188008, 0.188020, 0.188031, 0.188042, 0.188053, 0.188064, 0.188075, 0.188086, 0.188097, 0.188108, 0.188119, 0.188130, 0.188142, 0.188153, 0.188164, 0.188175, 0.188186, 0.188197, 0.188208, 0.188219, 0.188230, 0.188241, 0.188252, 0.188264, 0.188275, 0.188286, 0.188297, 0.188308, 0.188319, 0.188330, 0.188340, 0.188350, 0.188360, 0.188370, 0.188380, 0.188391, 0.188401, 0.188411, 0.188421, 0.188431, 0.188441, 0.188451, 0.188461, 0.188472, 0.188482, 0.188492, 0.188502, 0.188512, 0.188522, 0.188532, 0.188543, 0.188553, 0.188563, 0.188573, 0.188583, 0.188593, 0.188603, 0.188613, 0.188624, 0.188633, 0.188640, 0.188648, 0.188655, 0.188663, 0.188670, 0.188678, 0.188685, 0.188693, 0.188700, 0.188708, 0.188715, 0.188723, 0.188730, 0.188738, 0.188746, 0.188753, 0.188761, 0.188768, 0.188776, 0.188783, 0.188791, 0.188798, 0.188806, 0.188813, 0.188821, 0.188828, 0.188836, 0.188843, 0.188851, 0.188856, 0.188861, 0.188866, 0.188870, 0.188875, 0.188880, 0.188885, 0.188889, 0.188894, 0.188899, 0.188904, 0.188909, 0.188912, 0.188915, 0.188918, 0.188921, 0.188922, 0.188923, 0.188924, 0.188925, 0.188926, 0.188927, 0.188929, 0.188930, 0.188931, 0.188932, 0.188933, 0.188934, 0.188935, 0.188936, 0.188937, 0.188938, 0.188939, 0.188940, 0.188941, 0.188942, 0.188943, 0.188944, 0.188945, 0.188947, 0.188948, 0.188949, 0.188950, 0.188951, 0.188952, 0.188953, 0.188954, 0.188955, 0.188956, 0.188956, 0.188957, 0.188958, 0.188959, 0.188960, 0.188961, 0.188961, 0.188962, 0.188963, 0.188964, 0.188965, 0.188966, 0.188967, 0.188967, 0.188968, 0.188969, 0.188970, 0.188971, 0.188972, 0.188973, 0.188973, 0.188974, 0.188975, 0.188976, 0.188977, 0.188978, 0.188979, 0.188979, 0.188980, 0.188981, 0.188982, 0.188983, 0.188983, 0.188984, 0.188985, 0.188986, 0.188986, 0.188987, 0.188988, 0.188989, 0.188989, 0.188990, 0.188991, 0.188992, 0.188992, 0.188993, 0.188994, 0.188995, 0.188995, 0.188996, 0.188997, 0.188998, 0.188998, 0.188999, 0.189000, 0.189001, 0.189001, 0.189002, 0.189003, 0.189004, 0.189004, 0.189005, 0.189006, 0.189007, 0.189008, 0.189009, 0.189010, 0.189010, 0.189011, 0.189012, 0.189013, 0.189014, 0.189015, 0.189016, 0.189016, 0.189017, 0.189018, 0.189019, 0.189020, 0.189021, 0.189022, 0.189023, 0.189023, 0.189024, 0.189025, 0.189026, 0.189027, 0.189028, 0.189029, 0.189029, 0.189030, 0.189031, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032, 0.189032
M4_MED, -0.000004, 0.006348, 0.012697, 0.019046, 0.025396, 0.031745, 0.038095, 0.044444, 0.050793, 0.057143, 0.063492, 0.069842, 0.076191, 0.082540, 0.088890, 0.095239, 0.101589, 0.107938, 0.114288, 0.120637, 0.123421, 0.125607, 0.127793, 0.129979, 0.132165, 0.134350, 0.136536, 0.138722, 0.140991, 0.143310, 0.145630, 0.147876, 0.150088, 0.152300, 0.154511, 0.156723, 0.158934, 0.161146, 0.163158, 0.163650, 0.164094, 0.164539, 0.164984, 0.165429, 0.165874, 0.166319, 0.166764, 0.167209, 0.167654, 0.168099, 0.168544, 0.168989, 0.169434, 0.169879, 0.170324, 0.170769, 0.171214, 0.171613, 0.171820, 0.172019, 0.172218, 0.172418, 0.172617, 0.172816, 0.173015, 0.173192, 0.173365, 0.173539, 0.173712, 0.173886, 0.174059, 0.174233, 0.174406, 0.174580, 0.174753, 0.174927, 0.175094, 0.175284, 0.175474, 0.175639, 0.175803, 0.175929, 0.176034, 0.176139, 0.176254, 0.176374, 0.176494, 0.176614, 0.176735, 0.176855, 0.176975, 0.177095, 0.177216, 0.177336, 0.177456, 0.177567, 0.177674, 0.177780, 0.177878, 0.177973, 0.178067, 0.178162, 0.178257, 0.178366, 0.178476, 0.178587, 0.178694, 0.178785, 0.178873, 0.178943, 0.179012, 0.179082, 0.179152, 0.179222, 0.179292, 0.179359, 0.179434, 0.179508, 0.179574, 0.179635, 0.179696, 0.179758, 0.179820, 0.179887, 0.179954, 0.180020, 0.180087, 0.180154, 0.180221, 0.180287, 0.180354, 0.180421, 0.180488, 0.180554, 0.180621, 0.180688, 0.180750, 0.180811, 0.180866, 0.180921, 0.180975, 0.181029, 0.181084, 0.181138, 0.181192, 0.181247, 0.181301, 0.181355, 0.181410, 0.181464, 0.181518, 0.181574, 0.181633, 0.181693, 0.181752, 0.181810, 0.181864, 0.181917, 0.181968, 0.182018, 0.182069, 0.182119, 0.182170, 0.182220, 0.182271, 0.182321, 0.182372, 0.182422, 0.182473, 0.182523, 0.182574, 0.182624, 0.182675, 0.182725, 0.182776, 0.182824, 0.182871, 0.182917, 0.182961, 0.183006, 0.183051, 0.183095, 0.183140, 0.183185, 0.183229, 0.183274, 0.183319, 0.183364, 0.183408, 0.183453, 0.183498, 0.183542, 0.183587, 0.183632, 0.183672, 0.183713, 0.183753, 0.183792, 0.183831, 0.183869, 0.183908, 0.183947, 0.183987, 0.184027, 0.184068, 0.184108, 0.184148, 0.184188, 0.184228, 0.184269, 0.184309, 0.184349, 0.184389, 0.184420, 0.184450, 0.184479, 0.184509, 0.184539, 0.184568, 0.184598, 0.184627, 0.184657, 0.184689, 0.184726, 0.184762, 0.184799, 0.184836, 0.184872, 0.184904, 0.184937, 0.184969, 0.185002, 0.185031, 0.185061, 0.185090, 0.185116, 0.185142, 0.185168, 0.185195, 0.185221, 0.185247, 0.185273, 0.185299, 0.185326, 0.185352, 0.185376, 0.185398, 0.185420, 0.185443, 0.185465, 0.185487, 0.185506, 0.185526, 0.185545, 0.185565, 0.185584, 0.185603, 0.185622, 0.185640, 0.185659, 0.185678, 0.185696, 0.185715, 0.185734, 0.185752, 0.185771, 0.185790, 0.185808, 0.185827, 0.185845, 0.185861, 0.185883, 0.185906, 0.185929, 0.185952, 0.185975, 0.185997, 0.186019, 0.186042, 0.186064, 0.186087, 0.186109, 0.186132, 0.186154, 0.186176, 0.186199, 0.186221, 0.186243, 0.186265, 0.186287, 0.186309, 0.186330, 0.186352, 0.186373, 0.186394, 0.186415, 0.186436, 0.186457, 0.186477, 0.186498, 0.186519, 0.186540, 0.186559, 0.186575, 0.186591, 0.186607, 0.186623, 0.186639, 0.186655, 0.186671, 0.186687, 0.186702, 0.186717, 0.186731, 0.186745, 0.186759, 0.186774, 0.186788, 0.186802, 0.186816, 0.186830, 0.186844, 0.186858, 0.186872, 0.186886, 0.186901, 0.186915, 0.186929, 0.186943, 0.186957, 0.186970, 0.186984, 0.186997, 0.187010, 0.187023, 0.187036, 0.187049, 0.187062, 0.187075, 0.187089, 0.187102, 0.187115, 0.187128, 0.187141, 0.187154, 0.187167, 0.187180, 0.187193, 0.187206, 0.187219, 0.187231, 0.187243, 0.187255, 0.187267, 0.187279, 0.187291, 0.187303, 0.187314, 0.187326, 0.187338, 0.187350, 0.187362, 0.187374, 0.187385, 0.187397, 0.187409, 0.187421, 0.187433, 0.187445, 0.187456, 0.187468, 0.187479, 0.187491, 0.187502, 0.187513, 0.187525, 0.187536, 0.187547, 0.187559, 0.187570, 0.187581, 0.187593, 0.187604, 0.187616, 0.187628, 0.187640, 0.187651, 0.187663, 0.187674, 0.187686, 0.187697, 0.187708, 0.187720, 0.187731, 0.187742, 0.187754, 0.187765, 0.187776, 0.187788, 0.187799, 0.187810, 0.187822, 0.187833, 0.187844, 0.187856, 0.187867, 0.187878, 0.187888, 0.187899, 0.187910, 0.187920, 0.187931, 0.187942, 0.187952, 0.187963, 0.187974, 0.187984, 0.187995, 0.188006, 0.188016, 0.188027, 0.188038, 0.188048, 0.188059, 0.188069, 0.188080, 0.188090, 0.188100, 0.188111, 0.188123, 0.188135, 0.188145, 0.188156, 0.188167, 0.188178, 0.188189, 0.188200, 0.188211, 0.188222, 0.188233, 0.188244, 0.188255, 0.188266, 0.188276, 0.188287, 0.188298, 0.188308, 0.188319, 0.188329, 0.188339, 0.188349, 0.188359, 0.188369, 0.188378, 0.188388, 0.188398, 0.188408, 0.188417, 0.188427, 0.188437, 0.188447, 0.188456, 0.188465, 0.188474, 0.188484, 0.188493, 0.188502, 0.188512, 0.188521, 0.188529, 0.188538, 0.188547, 0.188555, 0.188564, 0.188572, 0.188580, 0.188586, 0.188592, 0.188598, 0.188604, 0.188610, 0.188616, 0.188621, 0.188627, 0.188633, 0.188639, 0.188645, 0.188650, 0.188656, 0.188661, 0.188666, 0.188672, 0.188677, 0.188682, 0.188687, 0.188693, 0.188698, 0.188703, 0.188709, 0.188712, 0.188715, 0.188717, 0.188720, 0.188723, 0.188726, 0.188728, 0.188731, 0.188733, 0.188736, 0.188738, 0.188740, 0.188743, 0.188745, 0.188747, 0.188749, 0.188752, 0.188754, 0.188756, 0.188759, 0.188761, 0.188763, 0.188766, 0.188768, 0.188770, 0.188772, 0.188775, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188776, 0.188777, 0.188780, 0.188782, 0.188785, 0.188787, 0.188790, 0.188793, 0.188795, 0.188797, 0.188799, 0.188802, 0.188804, 0.188806, 0.188808, 0.188811, 0.188813, 0.188815, 0.188817, 0.188819, 0.188822, 0.188824, 0.188826, 0.188828, 0.188831, 0.188833, 0.188835, 0.188836, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MAX, -0.000002, 0.006628, 0.013257, 0.019886, 0.026516, 0.033145, 0.039774, 0.046404, 0.053033, 0.059663, 0.066292, 0.072921, 0.079551, 0.086180, 0.092809, 0.099439, 0.106068, 0.112698, 0.119327, 0.125747, 0.127849, 0.129952, 0.132054, 0.134156, 0.136258, 0.138360, 0.140462, 0.142564, 0.144666, 0.146768, 0.148870, 0.150973, 0.153075, 0.155177, 0.157279, 0.159381, 0.161483, 0.163585, 0.165586, 0.165991, 0.166396, 0.166801, 0.167206, 0.167611, 0.168016, 0.168421, 0.168826, 0.169231, 0.169636, 0.170042, 0.170447, 0.170852, 0.171257, 0.171662, 0.172067, 0.172472, 0.172877, 0.173247, 0.173426, 0.173606, 0.173785, 0.173964, 0.174144, 0.174323, 0.174502, 0.174682, 0.174861, 0.175041, 0.175220, 0.175399, 0.175579, 0.175758, 0.175937, 0.176117, 0.176296, 0.176475, 0.176637, 0.176751, 0.176864, 0.176978, 0.177091, 0.177205, 0.177318, 0.177431, 0.177545, 0.177658, 0.177772, 0.177885, 0.177999, 0.178112, 0.178225, 0.178339, 0.178452, 0.178566, 0.178679, 0.178782, 0.178868, 0.178953, 0.179039, 0.179125, 0.179211, 0.179297, 0.179383, 0.179469, 0.179555, 0.179641, 0.179727, 0.179813, 0.179899, 0.179985, 0.180071, 0.180157, 0.180243, 0.180329, 0.180404, 0.180469, 0.180534, 0.180599, 0.180664, 0.180729, 0.180795, 0.180860, 0.180925, 0.180990, 0.181055, 0.181120, 0.181186, 0.181251, 0.181316, 0.181381, 0.181446, 0.181511, 0.181576, 0.181637, 0.181687, 0.181738, 0.181788, 0.181839, 0.181889, 0.181940, 0.181990, 0.182041, 0.182091, 0.182142, 0.182192, 0.182243, 0.182294, 0.182344, 0.182395, 0.182445, 0.182496, 0.182546, 0.182599, 0.182661, 0.182722, 0.182784, 0.182845, 0.182900, 0.182948, 0.182997, 0.183045, 0.183093, 0.183141, 0.183190, 0.183238, 0.183286, 0.183334, 0.183382, 0.183431, 0.183479, 0.183527, 0.183575, 0.183624, 0.183672, 0.183720, 0.183768, 0.183811, 0.183848, 0.183885, 0.183922, 0.183959, 0.183997, 0.184034, 0.184071, 0.184108, 0.184145, 0.184182, 0.184219, 0.184257, 0.184294, 0.184331, 0.184368, 0.184405, 0.184442, 0.184479, 0.184512, 0.184542, 0.184572, 0.184602, 0.184631, 0.184661, 0.184691, 0.184721, 0.184750, 0.184780, 0.184810, 0.184840, 0.184869, 0.184899, 0.184929, 0.184959, 0.184988, 0.185018, 0.185048, 0.185075, 0.185100, 0.185125, 0.185150, 0.185176, 0.185201, 0.185226, 0.185251, 0.185276, 0.185302, 0.185327, 0.185352, 0.185377, 0.185403, 0.185428, 0.185453, 0.185478, 0.185503, 0.185529, 0.185552, 0.185574, 0.185597, 0.185619, 0.185642, 0.185666, 0.185693, 0.185720, 0.185746, 0.185773, 0.185800, 0.185827, 0.185854, 0.185881, 0.185908, 0.185932, 0.185956, 0.185980, 0.186005, 0.186029, 0.186053, 0.186077, 0.186101, 0.186125, 0.186149, 0.186173, 0.186197, 0.186222, 0.186246, 0.186270, 0.186294, 0.186318, 0.186342, 0.186366, 0.186389, 0.186410, 0.186431, 0.186452, 0.186473, 0.186494, 0.186515, 0.186535, 0.186556, 0.186577, 0.186598, 0.186619, 0.186640, 0.186661, 0.186682, 0.186703, 0.186724, 0.186745, 0.186765, 0.186786, 0.186804, 0.186822, 0.186840, 0.186858, 0.186875, 0.186893, 0.186911, 0.186928, 0.186946, 0.186964, 0.186982, 0.186999, 0.187017, 0.187035, 0.187053, 0.187070, 0.187088, 0.187106, 0.187124, 0.187140, 0.187155, 0.187170, 0.187185, 0.187200, 0.187215, 0.187231, 0.187246, 0.187261, 0.187278, 0.187297, 0.187316, 0.187334, 0.187353, 0.187372, 0.187391, 0.187409, 0.187428, 0.187447, 0.187466, 0.187485, 0.187503, 0.187522, 0.187540, 0.187556, 0.187572, 0.187588, 0.187604, 0.187620, 0.187636, 0.187652, 0.187668, 0.187684, 0.187700, 0.187717, 0.187733, 0.187749, 0.187765, 0.187781, 0.187797, 0.187813, 0.187829, 0.187845, 0.187860, 0.187874, 0.187888, 0.187902, 0.187916, 0.187930, 0.187944, 0.187958, 0.187972, 0.187987, 0.188001, 0.188015, 0.188029, 0.188043, 0.188057, 0.188071, 0.188085, 0.188099, 0.188113, 0.188127, 0.188140, 0.188152, 0.188164, 0.188177, 0.188189, 0.188201, 0.188214, 0.188226, 0.188240, 0.188256, 0.188272, 0.188288, 0.188301, 0.188315, 0.188329, 0.188343, 0.188357, 0.188370, 0.188384, 0.188398, 0.188412, 0.188425, 0.188439, 0.188453, 0.188467, 0.188481, 0.188494, 0.188508, 0.188522, 0.188536, 0.188549, 0.188561, 0.188573, 0.188585, 0.188597, 0.188608, 0.188620, 0.188632, 0.188644, 0.188656, 0.188668, 0.188680, 0.188692, 0.188704, 0.188716, 0.188728, 0.188739, 0.188751, 0.188763, 0.188774, 0.188784, 0.188795, 0.188805, 0.188815, 0.188826, 0.188836, 0.188846, 0.188857, 0.188867, 0.188877, 0.188887, 0.188898, 0.188908, 0.188918, 0.188929, 0.188939, 0.188949, 0.188959, 0.188968, 0.188977, 0.188985, 0.188994, 0.189003, 0.189011, 0.189020, 0.189028, 0.189037, 0.189045, 0.189054, 0.189063, 0.189071, 0.189080, 0.189088, 0.189097, 0.189106, 0.189114, 0.189123, 0.189131, 0.189139, 0.189146, 0.189154, 0.189162, 0.189169, 0.189177, 0.189185, 0.189192, 0.189200, 0.189208, 0.189216, 0.189223, 0.189231, 0.189239, 0.189246, 0.189254, 0.189262, 0.189269, 0.189277, 0.189283, 0.189290, 0.189297, 0.189304, 0.189310, 0.189317, 0.189324, 0.189330, 0.189337, 0.189344, 0.189350, 0.189357, 0.189364, 0.189371, 0.189377, 0.189384, 0.189391, 0.189397, 0.189404, 0.189410, 0.189416, 0.189422, 0.189427, 0.189433, 0.189439, 0.189445, 0.189451, 0.189457, 0.189463, 0.189468, 0.189474, 0.189480, 0.189486, 0.189492, 0.189498, 0.189503, 0.189509, 0.189515, 0.189520, 0.189525, 0.189530, 0.189536, 0.189541, 0.189546, 0.189551, 0.189556, 0.189561, 0.189566, 0.189571, 0.189576, 0.189581, 0.189587, 0.189592, 0.189597, 0.189602, 0.189607, 0.189612, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, 0.189613, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MIN, -0.000051, 0.005782, 0.011608, 0.017415, 0.023222, 0.029029, 0.034837, 0.040644, 0.046451, 0.052258, 0.058065, 0.063872, 0.069680, 0.075487, 0.081294, 0.087101, 0.092908, 0.098715, 0.104522, 0.110330, 0.114914, 0.117371, 0.119829, 0.122286, 0.124743, 0.127201, 0.129658, 0.132116, 0.134521, 0.136911, 0.139301, 0.141691, 0.144081, 0.146471, 0.148860, 0.151250, 0.153241, 0.155190, 0.157139, 0.159088, 0.161037, 0.161809, 0.162320, 0.162830, 0.163340, 0.163850, 0.164361, 0.164871, 0.165340, 0.165776, 0.166212, 0.166647, 0.167083, 0.167518, 0.167954, 0.168389, 0.168795, 0.169199, 0.169518, 0.169736, 0.169954, 0.170172, 0.170390, 0.170608, 0.170826, 0.171045, 0.171263, 0.171481, 0.171699, 0.171917, 0.172135, 0.172353, 0.172572, 0.172790, 0.173008, 0.173226, 0.173444, 0.173607, 0.173751, 0.173895, 0.174038, 0.174182, 0.174326, 0.174470, 0.174614, 0.174758, 0.174902, 0.175046, 0.175189, 0.175333, 0.175477, 0.175621, 0.175765, 0.175909, 0.176053, 0.176197, 0.176317, 0.176424, 0.176532, 0.176640, 0.176747, 0.176855, 0.176963, 0.177071, 0.177178, 0.177286, 0.177394, 0.177501, 0.177609, 0.177717, 0.177824, 0.177932, 0.178040, 0.178147, 0.178255, 0.178352, 0.178440, 0.178528, 0.178616, 0.178704, 0.178792, 0.178880, 0.178967, 0.179055, 0.179143, 0.179231, 0.179319, 0.179407, 0.179495, 0.179583, 0.179671, 0.179759, 0.179847, 0.179935, 0.180015, 0.180088, 0.180161, 0.180233, 0.180306, 0.180379, 0.180451, 0.180524, 0.180597, 0.180669, 0.180732, 0.180775, 0.180818, 0.180861, 0.180904, 0.180947, 0.180990, 0.181033, 0.181076, 0.181119, 0.181159, 0.181198, 0.181237, 0.181276, 0.181315, 0.181354, 0.181393, 0.181432, 0.181471, 0.181510, 0.181549, 0.181588, 0.181627, 0.181666, 0.181705, 0.181744, 0.181783, 0.181822, 0.181861, 0.181900, 0.181938, 0.181976, 0.182015, 0.182053, 0.182091, 0.182130, 0.182168, 0.182206, 0.182245, 0.182283, 0.182321, 0.182360, 0.182398, 0.182436, 0.182475, 0.182513, 0.182551, 0.182590, 0.182628, 0.182667, 0.182706, 0.182745, 0.182784, 0.182823, 0.182862, 0.182901, 0.182940, 0.182979, 0.183018, 0.183057, 0.183095, 0.183134, 0.183173, 0.183212, 0.183251, 0.183290, 0.183329, 0.183368, 0.183404, 0.183441, 0.183478, 0.183514, 0.183551, 0.183587, 0.183624, 0.183661, 0.183697, 0.183734, 0.183770, 0.183807, 0.183844, 0.183880, 0.183917, 0.183953, 0.183990, 0.184027, 0.184063, 0.184099, 0.184133, 0.184168, 0.184202, 0.184237, 0.184272, 0.184306, 0.184341, 0.184375, 0.184410, 0.184445, 0.184479, 0.184514, 0.184549, 0.184583, 0.184618, 0.184652, 0.184687, 0.184722, 0.184753, 0.184783, 0.184814, 0.184844, 0.184874, 0.184904, 0.184934, 0.184964, 0.184995, 0.185025, 0.185055, 0.185085, 0.185115, 0.185136, 0.185157, 0.185178, 0.185199, 0.185220, 0.185240, 0.185260, 0.185280, 0.185299, 0.185319, 0.185339, 0.185359, 0.185379, 0.185399, 0.185419, 0.185439, 0.185459, 0.185479, 0.185499, 0.185518, 0.185538, 0.185558, 0.185578, 0.185598, 0.185618, 0.185637, 0.185656, 0.185676, 0.185695, 0.185715, 0.185734, 0.185753, 0.185773, 0.185792, 0.185812, 0.185831, 0.185850, 0.185870, 0.185889, 0.185909, 0.185928, 0.185948, 0.185967, 0.185986, 0.186004, 0.186022, 0.186041, 0.186059, 0.186077, 0.186096, 0.186114, 0.186133, 0.186151, 0.186169, 0.186188, 0.186206, 0.186224, 0.186243, 0.186261, 0.186279, 0.186298, 0.186316, 0.186334, 0.186351, 0.186368, 0.186385, 0.186402, 0.186419, 0.186435, 0.186452, 0.186469, 0.186486, 0.186503, 0.186520, 0.186537, 0.186554, 0.186571, 0.186588, 0.186605, 0.186622, 0.186635, 0.186646, 0.186658, 0.186669, 0.186678, 0.186687, 0.186694, 0.186701, 0.186709, 0.186716, 0.186723, 0.186730, 0.186738, 0.186745, 0.186752, 0.186759, 0.186766, 0.186774, 0.186781, 0.186788, 0.186795, 0.186803, 0.186810, 0.186817, 0.186824, 0.186831, 0.186838, 0.186846, 0.186853, 0.186860, 0.186867, 0.186874, 0.186881, 0.186888, 0.186895, 0.186902, 0.186909, 0.186916, 0.186923, 0.186930, 0.186938, 0.186945, 0.186952, 0.186958, 0.186965, 0.186972, 0.186978, 0.186985, 0.186991, 0.186998, 0.187005, 0.187011, 0.187018, 0.187024, 0.187031, 0.187037, 0.187044, 0.187051, 0.187057, 0.187064, 0.187070, 0.187077, 0.187083, 0.187089, 0.187096, 0.187102, 0.187108, 0.187114, 0.187121, 0.187127, 0.187133, 0.187139, 0.187145, 0.187152, 0.187158, 0.187164, 0.187170, 0.187177, 0.187183, 0.187189, 0.187195, 0.187201, 0.187207, 0.187213, 0.187219, 0.187225, 0.187231, 0.187237, 0.187243, 0.187249, 0.187255, 0.187261, 0.187267, 0.187273, 0.187279, 0.187285, 0.187291, 0.187297, 0.187303, 0.187309, 0.187314, 0.187320, 0.187326, 0.187331, 0.187337, 0.187342, 0.187348, 0.187354, 0.187359, 0.187365, 0.187370, 0.187376, 0.187381, 0.187387, 0.187393, 0.187398, 0.187404, 0.187409, 0.187415, 0.187420, 0.187426, 0.187432, 0.187438, 0.187443, 0.187449, 0.187455, 0.187460, 0.187466, 0.187472, 0.187477, 0.187483, 0.187489, 0.187494, 0.187500, 0.187506, 0.187511, 0.187517, 0.187523, 0.187528, 0.187534, 0.187539, 0.187545, 0.187550, 0.187556, 0.187561, 0.187567, 0.187572, 0.187578, 0.187583, 0.187589, 0.187594, 0.187600, 0.187605, 0.187611, 0.187616, 0.187622, 0.187627, 0.187632, 0.187638, 0.187643, 0.187648, 0.187654, 0.187659, 0.187664, 0.187669, 0.187675, 0.187680, 0.187685, 0.187690, 0.187696, 0.187701, 0.187706, 0.187711, 0.187716, 0.187722, 0.187727, 0.187732, 0.187737, 0.187743, 0.187748, 0.187753, 0.187758, 0.187763, 0.187768, 0.187773, 0.187779, 0.187784, 0.187789, 0.187794, 0.187799, 0.187804, 0.187809, 0.187814, 0.187820, 0.187825, 0.187830, 0.187835, 0.187840, 0.187845, 0.187850, 0.187856, 0.187861, 0.187866, 0.187871, 0.187876, 0.187881, 0.187887, 0.187892, 0.187897, 0.187902, 0.187907, 0.187912, 0.187918, 0.187923, 0.187928, 0.187933, 0.187938, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, 0.187939, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MED, -0.014464, 0.001561, 0.017554, 0.033452, 0.049329, 0.065207, 0.081084, 0.096962, 0.112839, 0.128744, 0.144660, 0.160575, 0.175737, 0.176818, 0.177354, 0.177889, 0.178424, 0.178905, 0.179384, 0.179864, 0.180344, 0.180823, 0.181303, 0.181734, 0.181932, 0.182089, 0.182247, 0.182405, 0.182563, 0.182720, 0.182878, 0.183036, 0.183167, 0.183281, 0.183395, 0.183511, 0.183610, 0.183699, 0.183784, 0.183856, 0.183928, 0.184000, 0.184071, 0.184143, 0.184202, 0.184240, 0.184290, 0.184282, 0.184266, 0.184250, 0.184235, 0.184243, 0.184267, 0.184291, 0.184315, 0.184339, 0.184363, 0.184387, 0.184409, 0.184434, 0.184462, 0.184490, 0.184538, 0.184612, 0.184686, 0.184723, 0.184746, 0.184769, 0.184800, 0.184818, 0.184835, 0.184852, 0.184869, 0.184885, 0.184875, 0.184850, 0.184826, 0.184801, 0.184777, 0.184777, 0.184864, 0.184950, 0.184998, 0.185060, 0.185122, 0.185184, 0.185247, 0.185309, 0.185357, 0.185388, 0.185415, 0.185422, 0.185419, 0.185444, 0.185447, 0.185437, 0.185427, 0.185416, 0.185406, 0.185423, 0.185448, 0.185469, 0.185484, 0.185485, 0.185475, 0.185445, 0.185415, 0.185385, 0.185360, 0.185336, 0.185312, 0.185283, 0.185253, 0.185288, 0.185338, 0.185375, 0.185411, 0.185447, 0.185484, 0.185520, 0.185556, 0.185564, 0.185562, 0.185560, 0.185578, 0.185622, 0.185662, 0.185699, 0.185688, 0.185678, 0.185667, 0.185657, 0.185644, 0.185605, 0.185567, 0.185549, 0.185544, 0.185551, 0.185558, 0.185563, 0.185558, 0.185553, 0.185549, 0.185544, 0.185539, 0.185535, 0.185530, 0.185525, 0.185517, 0.185494, 0.185484, 0.185479, 0.185479, 0.185487, 0.185534, 0.185532, 0.185530, 0.185528, 0.185527, 0.185537, 0.185547, 0.185535, 0.185518, 0.185500, 0.185483, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185487, 0.185506, 0.185525, 0.185545, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185554, 0.185552, 0.185511, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, 0.185479, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MAX, -0.013928, 0.001898, 0.018161, 0.034517, 0.050872, 0.067228, 0.083584, 0.099939, 0.116295, 0.132650, 0.149006, 0.165362, 0.178025, 0.178465, 0.178906, 0.179346, 0.179786, 0.180227, 0.180667, 0.181108, 0.181548, 0.181988, 0.182429, 0.182830, 0.182899, 0.182968, 0.183037, 0.183106, 0.183175, 0.183244, 0.183317, 0.183467, 0.183617, 0.183767, 0.183917, 0.183976, 0.184007, 0.184038, 0.184069, 0.184101, 0.184132, 0.184163, 0.184238, 0.184324, 0.184409, 0.184495, 0.184580, 0.184645, 0.184703, 0.184760, 0.184818, 0.184875, 0.184949, 0.185046, 0.185142, 0.185238, 0.185335, 0.185297, 0.185253, 0.185256, 0.185259, 0.185267, 0.185307, 0.185347, 0.185387, 0.185427, 0.185467, 0.185507, 0.185535, 0.185540, 0.185545, 0.185550, 0.185555, 0.185559, 0.185564, 0.185569, 0.185574, 0.185579, 0.185584, 0.185589, 0.185576, 0.185562, 0.185548, 0.185534, 0.185520, 0.185505, 0.185491, 0.185568, 0.185660, 0.185752, 0.185827, 0.185829, 0.185831, 0.185832, 0.185834, 0.185836, 0.185837, 0.185839, 0.185841, 0.185843, 0.185844, 0.185846, 0.185847, 0.185847, 0.185847, 0.185846, 0.185846, 0.185846, 0.185845, 0.185845, 0.185845, 0.185844, 0.185844, 0.185844, 0.185859, 0.185875, 0.185891, 0.185907, 0.185923, 0.185939, 0.185955, 0.185971, 0.186012, 0.186090, 0.186107, 0.186066, 0.186024, 0.185983, 0.185942, 0.185937, 0.185942, 0.185947, 0.185952, 0.185957, 0.185962, 0.185967, 0.185972, 0.185964, 0.185943, 0.185921, 0.185899, 0.185930, 0.185971, 0.186012, 0.186053, 0.186093, 0.186131, 0.186125, 0.186120, 0.186114, 0.186108, 0.186103, 0.186097, 0.186092, 0.186086, 0.186081, 0.186075, 0.186069, 0.186069, 0.186117, 0.186129, 0.186111, 0.186093, 0.186074, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186087, 0.186108, 0.186129, 0.186151, 0.186172, 0.186184, 0.186194, 0.186204, 0.186213, 0.186223, 0.186233, 0.186243, 0.186253, 0.186263, 0.186273, 0.186283, 0.186265, 0.186224, 0.186184, 0.186143, 0.186102, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186069, 0.186081, 0.186131, 0.186180, 0.186230, 0.186280, 0.186330, 0.186374, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MIN, -0.014842, 0.000655, 0.016153, 0.031650, 0.047147, 0.062645, 0.078142, 0.093639, 0.109137, 0.124634, 0.140132, 0.155629, 0.171126, 0.174541, 0.174984, 0.175426, 0.175869, 0.176312, 0.176755, 0.177197, 0.177640, 0.178083, 0.178526, 0.178968, 0.179223, 0.179396, 0.179569, 0.179742, 0.179916, 0.180089, 0.180262, 0.180435, 0.180608, 0.180781, 0.180955, 0.181128, 0.181278, 0.181422, 0.181566, 0.181710, 0.181854, 0.181999, 0.182143, 0.182287, 0.182431, 0.182575, 0.182719, 0.182863, 0.182965, 0.183052, 0.183139, 0.183227, 0.183314, 0.183401, 0.183488, 0.183576, 0.183663, 0.183750, 0.183838, 0.183873, 0.183882, 0.183891, 0.183900, 0.183908, 0.183917, 0.183926, 0.183934, 0.183943, 0.183952, 0.183961, 0.183982, 0.184064, 0.184146, 0.184228, 0.184284, 0.184295, 0.184307, 0.184318, 0.184330, 0.184341, 0.184353, 0.184379, 0.184439, 0.184498, 0.184530, 0.184530, 0.184529, 0.184481, 0.184412, 0.184343, 0.184273, 0.184204, 0.184149, 0.184228, 0.184307, 0.184386, 0.184465, 0.184545, 0.184624, 0.184703, 0.184782, 0.184836, 0.184867, 0.184903, 0.184939, 0.184909, 0.184870, 0.184831, 0.184792, 0.184752, 0.184713, 0.184674, 0.184635, 0.184595, 0.184556, 0.184558, 0.184576, 0.184593, 0.184610, 0.184627, 0.184644, 0.184662, 0.184679, 0.184696, 0.184713, 0.184731, 0.184748, 0.184746, 0.184734, 0.184721, 0.184709, 0.184697, 0.184684, 0.184672, 0.184659, 0.184647, 0.184635, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, 0.184622, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MED, -0.011319, 0.001195, 0.013644, 0.026108, 0.038608, 0.051108, 0.063607, 0.076107, 0.088607, 0.101106, 0.113606, 0.126106, 0.138605, 0.151105, 0.163605, 0.175375, 0.177352, 0.177780, 0.178207, 0.178634, 0.179072, 0.179527, 0.179994, 0.180462, 0.180917, 0.181339, 0.181739, 0.182139, 0.182538, 0.182932, 0.183265, 0.183407, 0.183507, 0.183606, 0.183706, 0.183805, 0.183925, 0.184066, 0.184203, 0.184303, 0.184403, 0.184503, 0.184603, 0.184729, 0.184847, 0.184947, 0.185052, 0.185149, 0.185241, 0.185333, 0.185411, 0.185473, 0.185535, 0.185598, 0.185660, 0.185722, 0.185784, 0.185846, 0.185909, 0.185971, 0.186031, 0.186079, 0.186115, 0.186151, 0.186186, 0.186222, 0.186258, 0.186294, 0.186329, 0.186365, 0.186401, 0.186436, 0.186472, 0.186508, 0.186544, 0.186578, 0.186611, 0.186647, 0.186683, 0.186719, 0.186754, 0.186790, 0.186826, 0.186862, 0.186897, 0.186933, 0.186969, 0.187005, 0.187041, 0.187076, 0.187108, 0.187126, 0.187143, 0.187159, 0.187176, 0.187199, 0.187228, 0.187258, 0.187289, 0.187319, 0.187341, 0.187364, 0.187386, 0.187409, 0.187431, 0.187449, 0.187462, 0.187474, 0.187487, 0.187499, 0.187512, 0.187524, 0.187541, 0.187558, 0.187575, 0.187591, 0.187609, 0.187630, 0.187651, 0.187668, 0.187682, 0.187696, 0.187704, 0.187711, 0.187718, 0.187725, 0.187732, 0.187739, 0.187746, 0.187753, 0.187760, 0.187767, 0.187775, 0.187782, 0.187789, 0.187805, 0.187826, 0.187847, 0.187868, 0.187888, 0.187909, 0.187930, 0.187951, 0.187972, 0.187993, 0.188014, 0.188026, 0.188029, 0.188024, 0.188018, 0.188012, 0.188003, 0.187993, 0.187984, 0.187975, 0.187965, 0.187956, 0.187947, 0.187937, 0.187928, 0.187918, 0.187915, 0.187924, 0.187938, 0.187953, 0.187962, 0.187967, 0.187973, 0.187978, 0.187984, 0.187990, 0.187995, 0.188001, 0.188006, 0.188012, 0.188017, 0.188018, 0.188017, 0.188017, 0.188016, 0.188015, 0.188015, 0.188014, 0.188013, 0.188013, 0.188012, 0.188012, 0.188011, 0.188005, 0.187997, 0.187989, 0.187981, 0.187973, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MAX, -0.010081, 0.001425, 0.014209, 0.026993, 0.039776, 0.052560, 0.065344, 0.078127, 0.090911, 0.103766, 0.116622, 0.129478, 0.142334, 0.155190, 0.168046, 0.178204, 0.179301, 0.179665, 0.180029, 0.180393, 0.180757, 0.181121, 0.181485, 0.181850, 0.182214, 0.182578, 0.182942, 0.183306, 0.183670, 0.184035, 0.184381, 0.184486, 0.184592, 0.184698, 0.184804, 0.184909, 0.185015, 0.185121, 0.185227, 0.185332, 0.185438, 0.185544, 0.185649, 0.185755, 0.185861, 0.185930, 0.185989, 0.186049, 0.186109, 0.186168, 0.186228, 0.186288, 0.186347, 0.186407, 0.186467, 0.186526, 0.186586, 0.186646, 0.186752, 0.186797, 0.186841, 0.186884, 0.186927, 0.186971, 0.187014, 0.187057, 0.187101, 0.187144, 0.187187, 0.187238, 0.187303, 0.187369, 0.187434, 0.187487, 0.187485, 0.187483, 0.187480, 0.187478, 0.187476, 0.187500, 0.187529, 0.187558, 0.187587, 0.187616, 0.187645, 0.187674, 0.187703, 0.187732, 0.187744, 0.187755, 0.187766, 0.187777, 0.187787, 0.187798, 0.187809, 0.187819, 0.187830, 0.187841, 0.187852, 0.187862, 0.187873, 0.187884, 0.187892, 0.187897, 0.187903, 0.187909, 0.187915, 0.187923, 0.187934, 0.187945, 0.187956, 0.187967, 0.187978, 0.187990, 0.188001, 0.188012, 0.188023, 0.188038, 0.188057, 0.188075, 0.188093, 0.188111, 0.188129, 0.188147, 0.188166, 0.188184, 0.188202, 0.188220, 0.188238, 0.188256, 0.188275, 0.188293, 0.188309, 0.188318, 0.188327, 0.188335, 0.188344, 0.188353, 0.188362, 0.188371, 0.188380, 0.188389, 0.188397, 0.188406, 0.188415, 0.188424, 0.188433, 0.188442, 0.188449, 0.188455, 0.188461, 0.188467, 0.188473, 0.188479, 0.188485, 0.188490, 0.188496, 0.188502, 0.188508, 0.188514, 0.188520, 0.188526, 0.188532, 0.188533, 0.188530, 0.188527, 0.188525, 0.188522, 0.188519, 0.188517, 0.188514, 0.188511, 0.188509, 0.188506, 0.188503, 0.188501, 0.188498, 0.188497, 0.188511, 0.188525, 0.188538, 0.188552, 0.188566, 0.188579, 0.188593, 0.188607, 0.188620, 0.188634, 0.188648, 0.188661, 0.188675, 0.188689, 0.188684, 0.188669, 0.188654, 0.188638, 0.188623, 0.188608, 0.188592, 0.188577, 0.188562, 0.188547, 0.188531, 0.188516, 0.188501, 0.188485, 0.188470, 0.188470, 0.188470, 0.188469, 0.188469, 0.188469, 0.188469, 0.188468, 0.188468, 0.188468, 0.188467, 0.188467, 0.188467, 0.188466, 0.188466, 0.188462, 0.188456, 0.188450, 0.188444, 0.188438, 0.188432, 0.188427, 0.188421, 0.188415, 0.188409, 0.188403, 0.188397, 0.188392, 0.188386, 0.188395, 0.188408, 0.188421, 0.188434, 0.188447, 0.188460, 0.188473, 0.188487, 0.188500, 0.188513, 0.188526, 0.188539, 0.188550, 0.188547, 0.188543, 0.188540, 0.188537, 0.188534, 0.188531, 0.188528, 0.188525, 0.188522, 0.188518, 0.188515, 0.188512, 0.188509, 0.188506, 0.188498, 0.188489, 0.188480, 0.188471, 0.188462, 0.188453, 0.188444, 0.188435, 0.188426, 0.188417, 0.188408, 0.188399, 0.188390, 0.188382, 0.188382, 0.188382, 0.188382, 0.188383, 0.188386, 0.188389, 0.188393, 0.188396, 0.188399, 0.188402, 0.188405, 0.188408, 0.188411, 0.188414, 0.188417, 0.188419, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MIN, -0.011938, 0.000918, 0.012727, 0.024131, 0.035535, 0.046939, 0.058343, 0.069747, 0.081151, 0.092555, 0.103959, 0.115363, 0.126767, 0.138171, 0.149575, 0.160979, 0.172383, 0.175392, 0.175982, 0.176572, 0.177162, 0.177753, 0.178296, 0.178698, 0.179100, 0.179502, 0.179904, 0.180306, 0.180708, 0.181110, 0.181511, 0.181913, 0.182286, 0.182421, 0.182557, 0.182692, 0.182828, 0.182964, 0.183099, 0.183235, 0.183370, 0.183506, 0.183642, 0.183777, 0.183913, 0.184048, 0.184173, 0.184233, 0.184294, 0.184354, 0.184415, 0.184475, 0.184536, 0.184597, 0.184657, 0.184718, 0.184778, 0.184839, 0.184899, 0.184960, 0.185015, 0.185050, 0.185084, 0.185119, 0.185154, 0.185189, 0.185224, 0.185259, 0.185294, 0.185329, 0.185363, 0.185380, 0.185381, 0.185420, 0.185459, 0.185497, 0.185536, 0.185575, 0.185614, 0.185653, 0.185692, 0.185730, 0.185769, 0.185808, 0.185847, 0.185886, 0.185925, 0.185941, 0.185954, 0.185968, 0.185982, 0.185995, 0.186009, 0.186022, 0.186036, 0.186049, 0.186063, 0.186077, 0.186090, 0.186104, 0.186117, 0.186151, 0.186191, 0.186231, 0.186271, 0.186311, 0.186339, 0.186336, 0.186334, 0.186331, 0.186328, 0.186326, 0.186323, 0.186321, 0.186318, 0.186315, 0.186313, 0.186310, 0.186307, 0.186306, 0.186307, 0.186309, 0.186310, 0.186312, 0.186314, 0.186315, 0.186317, 0.186318, 0.186320, 0.186322, 0.186323, 0.186325, 0.186326, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, 0.186328, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_MED, -0.008078, 0.000889, 0.009697, 0.018530, 0.027371, 0.036234, 0.045096, 0.053959, 0.062821, 0.071684, 0.080546, 0.089409, 0.098271, 0.107134, 0.115996, 0.124859, 0.133721, 0.142584, 0.151446, 0.160308, 0.169171, 0.176829, 0.178108, 0.178608, 0.178908, 0.179208, 0.179499, 0.179770, 0.180042, 0.180314, 0.180586, 0.180858, 0.181130, 0.181401, 0.181707, 0.182027, 0.182347, 0.182667, 0.182987, 0.183257, 0.183523, 0.183789, 0.183940, 0.184061, 0.184158, 0.184255, 0.184352, 0.184449, 0.184565, 0.184688, 0.184811, 0.184935, 0.185058, 0.185181, 0.185304, 0.185427, 0.185550, 0.185673, 0.185796, 0.185920, 0.186043, 0.186166, 0.186261, 0.186355, 0.186448, 0.186503, 0.186559, 0.186614, 0.186670, 0.186725, 0.186781, 0.186836, 0.186892, 0.186947, 0.187003, 0.187058, 0.187114, 0.187169, 0.187225, 0.187274, 0.187321, 0.187366, 0.187404, 0.187443, 0.187479, 0.187511, 0.187542, 0.187574, 0.187605, 0.187637, 0.187669, 0.187700, 0.187732, 0.187763, 0.187795, 0.187827, 0.187858, 0.187890, 0.187922, 0.187953, 0.187985, 0.188016, 0.188042, 0.188068, 0.188092, 0.188115, 0.188139, 0.188162, 0.188185, 0.188208, 0.188231, 0.188255, 0.188278, 0.188301, 0.188324, 0.188347, 0.188371, 0.188394, 0.188417, 0.188440, 0.188463, 0.188485, 0.188503, 0.188522, 0.188544, 0.188566, 0.188588, 0.188608, 0.188625, 0.188642, 0.188659, 0.188676, 0.188694, 0.188711, 0.188728, 0.188745, 0.188762, 0.188779, 0.188795, 0.188811, 0.188830, 0.188848, 0.188865, 0.188876, 0.188880, 0.188883, 0.188887, 0.188890, 0.188894, 0.188897, 0.188901, 0.188904, 0.188907, 0.188911, 0.188914, 0.188918, 0.188921, 0.188925, 0.188928, 0.188932, 0.188935, 0.188939, 0.188946, 0.188959, 0.188974, 0.188989, 0.189004, 0.189019, 0.189035, 0.189050, 0.189065, 0.189072, 0.189075, 0.189079, 0.189082, 0.189085, 0.189089, 0.189092, 0.189095, 0.189099, 0.189105, 0.189110, 0.189113, 0.189115, 0.189118, 0.189120, 0.189122, 0.189125, 0.189127, 0.189130, 0.189132, 0.189134, 0.189137, 0.189139, 0.189141, 0.189144, 0.189146, 0.189149, 0.189151, 0.189153, 0.189156, 0.189159, 0.189157, 0.189160, 0.189165, 0.189169, 0.189174, 0.189179, 0.189183, 0.189188, 0.189193, 0.189197, 0.189201, 0.189202, 0.189200, 0.189199, 0.189198, 0.189197, 0.189196, 0.189194, 0.189191, 0.189189, 0.189192, 0.189195, 0.189197, 0.189200, 0.189203, 0.189205, 0.189208, 0.189210, 0.189213, 0.189216, 0.189218, 0.189221, 0.189224, 0.189226, 0.189229, 0.189229, 0.189228, 0.189227, 0.189225, 0.189224, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189223, 0.189229, 0.189235, 0.189242, 0.189248, 0.189254, 0.189261, 0.189267, 0.189273, 0.189280, 0.189286, 0.189292, 0.189299, 0.189305, 0.189311, 0.189314, 0.189311, 0.189308, 0.189304, 0.189301, 0.189297, 0.189294, 0.189290, 0.189287, 0.189283, 0.189280, 0.189276, 0.189273, 0.189269, 0.189266, 0.189263, 0.189259, 0.189256, 0.189252, 0.189249, 0.189245, 0.189246, 0.189251, 0.189256, 0.189260, 0.189265, 0.189270, 0.189274, 0.189279, 0.189284, 0.189289, 0.189293, 0.189298, 0.189303, 0.189308, 0.189312, 0.189317, 0.189322, 0.189327, 0.189331, 0.189336, 0.189337, 0.189337, 0.189337, 0.189335, 0.189333, 0.189331, 0.189329, 0.189328, 0.189326, 0.189324, 0.189322, 0.189320, 0.189319, 0.189317, 0.189315, 0.189313, 0.189312, 0.189310, 0.189308, 0.189306, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189307, 0.189310, 0.189314, 0.189318, 0.189322, 0.189326, 0.189330, 0.189332, 0.189330, 0.189327, 0.189325, 0.189322, 0.189319, 0.189317, 0.189314, 0.189311, 0.189309, 0.189306, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189305, 0.189308, 0.189311, 0.189315, 0.189319, 0.189323, 0.189326, 0.189330, 0.189334, 0.189338, 0.189341, 0.189345, 0.189349, 0.189353, 0.189356, 0.189361, 0.189365, 0.189369, 0.189373, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, 0.189376, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_MAX, -0.007624, 0.001120, 0.010562, 0.020004, 0.029445, 0.038887, 0.048329, 0.057770, 0.067212, 0.076654, 0.086095, 0.095537, 0.104979, 0.114421, 0.123862, 0.133304, 0.142746, 0.152187, 0.161629, 0.171071, 0.177680, 0.178258, 0.178951, 0.179212, 0.179474, 0.179736, 0.179998, 0.180260, 0.180528, 0.180869, 0.181210, 0.181551, 0.181892, 0.182233, 0.182574, 0.182915, 0.183257, 0.183598, 0.183939, 0.184280, 0.184621, 0.184954, 0.185036, 0.185118, 0.185201, 0.185283, 0.185365, 0.185447, 0.185529, 0.185611, 0.185693, 0.185775, 0.185857, 0.185967, 0.186087, 0.186207, 0.186327, 0.186447, 0.186567, 0.186687, 0.186798, 0.186852, 0.186906, 0.186960, 0.187014, 0.187068, 0.187122, 0.187176, 0.187230, 0.187283, 0.187352, 0.187424, 0.187497, 0.187569, 0.187642, 0.187715, 0.187787, 0.187860, 0.187932, 0.188002, 0.188040, 0.188078, 0.188115, 0.188153, 0.188191, 0.188229, 0.188266, 0.188304, 0.188342, 0.188380, 0.188417, 0.188455, 0.188493, 0.188530, 0.188568, 0.188606, 0.188644, 0.188681, 0.188719, 0.188744, 0.188752, 0.188760, 0.188768, 0.188776, 0.188784, 0.188792, 0.188799, 0.188807, 0.188815, 0.188823, 0.188831, 0.188839, 0.188847, 0.188855, 0.188863, 0.188871, 0.188879, 0.188887, 0.188895, 0.188901, 0.188902, 0.188904, 0.188912, 0.188924, 0.188936, 0.188948, 0.188960, 0.188972, 0.188984, 0.188997, 0.189009, 0.189021, 0.189033, 0.189045, 0.189057, 0.189069, 0.189081, 0.189093, 0.189105, 0.189117, 0.189129, 0.189140, 0.189144, 0.189148, 0.189152, 0.189156, 0.189160, 0.189164, 0.189167, 0.189171, 0.189175, 0.189179, 0.189183, 0.189187, 0.189191, 0.189195, 0.189199, 0.189203, 0.189207, 0.189211, 0.189215, 0.189219, 0.189225, 0.189230, 0.189235, 0.189241, 0.189246, 0.189251, 0.189257, 0.189262, 0.189268, 0.189273, 0.189278, 0.189284, 0.189289, 0.189295, 0.189300, 0.189305, 0.189311, 0.189316, 0.189321, 0.189324, 0.189346, 0.189339, 0.189331, 0.189322, 0.189314, 0.189306, 0.189301, 0.189298, 0.189296, 0.189293, 0.189290, 0.189287, 0.189286, 0.189287, 0.189288, 0.189292, 0.189296, 0.189300, 0.189304, 0.189309, 0.189313, 0.189317, 0.189321, 0.189325, 0.189329, 0.189334, 0.189338, 0.189342, 0.189346, 0.189350, 0.189354, 0.189358, 0.189363, 0.189367, 0.189371, 0.189375, 0.189380, 0.189384, 0.189388, 0.189393, 0.189397, 0.189401, 0.189406, 0.189410, 0.189414, 0.189419, 0.189423, 0.189427, 0.189432, 0.189436, 0.189440, 0.189445, 0.189449, 0.189453, 0.189456, 0.189458, 0.189459, 0.189460, 0.189462, 0.189463, 0.189465, 0.189466, 0.189468, 0.189469, 0.189471, 0.189475, 0.189479, 0.189483, 0.189487, 0.189491, 0.189495, 0.189499, 0.189503, 0.189507, 0.189511, 0.189515, 0.189519, 0.189523, 0.189526, 0.189525, 0.189524, 0.189522, 0.189526, 0.189531, 0.189536, 0.189540, 0.189545, 0.189549, 0.189554, 0.189559, 0.189563, 0.189568, 0.189572, 0.189574, 0.189577, 0.189579, 0.189582, 0.189584, 0.189587, 0.189590, 0.189592, 0.189595, 0.189597, 0.189600, 0.189602, 0.189605, 0.189607, 0.189610, 0.189612, 0.189615, 0.189618, 0.189620, 0.189617, 0.189614, 0.189612, 0.189609, 0.189607, 0.189604, 0.189601, 0.189599, 0.189596, 0.189594, 0.189591, 0.189588, 0.189586, 0.189583, 0.189581, 0.189578, 0.189575, 0.189573, 0.189570, 0.189568, 0.189565, 0.189562, 0.189559, 0.189557, 0.189554, 0.189551, 0.189549, 0.189546, 0.189543, 0.189541, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189538, 0.189542, 0.189552, 0.189561, 0.189570, 0.189580, 0.189589, 0.189598, 0.189607, 0.189617, 0.189626, 0.189635, 0.189645, 0.189654, 0.189663, 0.189672, 0.189682, 0.189691, 0.189700, 0.189709, 0.189719, 0.189725, 0.189731, 0.189736, 0.189742, 0.189748, 0.189754, 0.189759, 0.189765, 0.189771, 0.189776, 0.189782, 0.189788, 0.189793, 0.189799, 0.189805, 0.189811, 0.189816, 0.189822, 0.189828, 0.189833, 0.189836, 0.189836, 0.189835, 0.189834, 0.189833, 0.189832, 0.189831, 0.189830, 0.189829, 0.189828, 0.189828, 0.189827, 0.189826, 0.189825, 0.189824, 0.189823, 0.189822, 0.189821, 0.189820, 0.189819, 0.189819, 0.189819, 0.189819, 0.189820, 0.189821, 0.189821, 0.189822, 0.189823, 0.189823, 0.189824, 0.189825, 0.189825, 0.189826, 0.189827, 0.189827, 0.189828, 0.189829, 0.189830, 0.189830, 0.189831, 0.189832, 0.189828, 0.189822, 0.189816, 0.189811, 0.189805, 0.189799, 0.189793, 0.189788, 0.189782, 0.189776, 0.189770, 0.189765, 0.189759, 0.189753, 0.189747, 0.189742, 0.189736, 0.189730, 0.189724, 0.189720, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_MIN, -0.008420, 0.000706, 0.009124, 0.017543, 0.025962, 0.034381, 0.042800, 0.051219, 0.059638, 0.068057, 0.076476, 0.084894, 0.093313, 0.101732, 0.110151, 0.118570, 0.126989, 0.135408, 0.143827, 0.152246, 0.160664, 0.169083, 0.176881, 0.177131, 0.177381, 0.177632, 0.177882, 0.178132, 0.178383, 0.178633, 0.178883, 0.179133, 0.179384, 0.179634, 0.179884, 0.180135, 0.180385, 0.180635, 0.180886, 0.181136, 0.181386, 0.181636, 0.181845, 0.181995, 0.182146, 0.182296, 0.182446, 0.182597, 0.182747, 0.182898, 0.183048, 0.183198, 0.183349, 0.183487, 0.183612, 0.183737, 0.183861, 0.183986, 0.184111, 0.184184, 0.184225, 0.184267, 0.184309, 0.184350, 0.184392, 0.184434, 0.184475, 0.184517, 0.184559, 0.184600, 0.184642, 0.184684, 0.184725, 0.184767, 0.184809, 0.184850, 0.184892, 0.184934, 0.184975, 0.185011, 0.185044, 0.185076, 0.185108, 0.185141, 0.185173, 0.185205, 0.185238, 0.185270, 0.185302, 0.185335, 0.185367, 0.185399, 0.185432, 0.185464, 0.185496, 0.185529, 0.185561, 0.185593, 0.185626, 0.185666, 0.185713, 0.185761, 0.185808, 0.185856, 0.185903, 0.185951, 0.185998, 0.186046, 0.186093, 0.186141, 0.186188, 0.186236, 0.186283, 0.186331, 0.186378, 0.186426, 0.186473, 0.186521, 0.186556, 0.186575, 0.186594, 0.186613, 0.186632, 0.186652, 0.186671, 0.186690, 0.186709, 0.186728, 0.186747, 0.186767, 0.186786, 0.186805, 0.186824, 0.186843, 0.186862, 0.186882, 0.186901, 0.186920, 0.186938, 0.186956, 0.186973, 0.186991, 0.187009, 0.187027, 0.187045, 0.187063, 0.187081, 0.187098, 0.187116, 0.187134, 0.187152, 0.187170, 0.187188, 0.187205, 0.187223, 0.187241, 0.187259, 0.187277, 0.187295, 0.187305, 0.187314, 0.187323, 0.187333, 0.187342, 0.187351, 0.187361, 0.187370, 0.187379, 0.187388, 0.187398, 0.187407, 0.187416, 0.187426, 0.187435, 0.187444, 0.187454, 0.187463, 0.187472, 0.187473, 0.187471, 0.187468, 0.187466, 0.187464, 0.187462, 0.187459, 0.187457, 0.187455, 0.187453, 0.187450, 0.187448, 0.187446, 0.187444, 0.187441, 0.187439, 0.187437, 0.187434, 0.187432, 0.187430, 0.187429, 0.187435, 0.187440, 0.187446, 0.187452, 0.187457, 0.187463, 0.187469, 0.187475, 0.187480, 0.187486, 0.187492, 0.187497, 0.187503, 0.187509, 0.187515, 0.187520, 0.187526, 0.187532, 0.187537, 0.187542, 0.187547, 0.187551, 0.187556, 0.187560, 0.187565, 0.187570, 0.187574, 0.187579, 0.187583, 0.187588, 0.187593, 0.187597, 0.187602, 0.187606, 0.187611, 0.187616, 0.187620, 0.187625, 0.187629, 0.187635, 0.187643, 0.187650, 0.187658, 0.187666, 0.187674, 0.187682, 0.187689, 0.187697, 0.187705, 0.187713, 0.187720, 0.187728, 0.187736, 0.187744, 0.187752, 0.187759, 0.187767, 0.187775, 0.187783, 0.187791, 0.187800, 0.187808, 0.187816, 0.187825, 0.187833, 0.187842, 0.187850, 0.187859, 0.187867, 0.187876, 0.187884, 0.187893, 0.187901, 0.187909, 0.187918, 0.187926, 0.187935, 0.187943, 0.187948, 0.187947, 0.187945, 0.187943, 0.187942, 0.187940, 0.187938, 0.187937, 0.187935, 0.187934, 0.187932, 0.187930, 0.187929, 0.187927, 0.187925, 0.187924, 0.187922, 0.187920, 0.187919, 0.187917, 0.187921, 0.187929, 0.187937, 0.187945, 0.187953, 0.187961, 0.187969, 0.187977, 0.187985, 0.187993, 0.188001, 0.188009, 0.188017, 0.188025, 0.188033, 0.188041, 0.188049, 0.188058, 0.188066, 0.188074, 0.188076, 0.188075, 0.188074, 0.188074, 0.188073, 0.188073, 0.188072, 0.188072, 0.188071, 0.188071, 0.188070, 0.188069, 0.188069, 0.188068, 0.188068, 0.188067, 0.188067, 0.188066, 0.188066, 0.188065, 0.188063, 0.188061, 0.188058, 0.188056, 0.188053, 0.188051, 0.188049, 0.188046, 0.188044, 0.188041, 0.188039, 0.188036, 0.188034, 0.188032, 0.188029, 0.188027, 0.188024, 0.188022, 0.188019, 0.188017, 0.188022, 0.188028, 0.188034, 0.188039, 0.188045, 0.188051, 0.188057, 0.188063, 0.188069, 0.188074, 0.188080, 0.188086, 0.188092, 0.188098, 0.188104, 0.188109, 0.188115, 0.188121, 0.188127, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, 0.188128, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN


==> data-uber-fittrace-raw.csv <==
# *Raw* data from run name: arls_runs_uber_2020_05_19_1234
# Method #1 = Hybrid Deterministic s = 2^{15}
# Method #2 = Hybrid Deterministic s = 2^{16}
# Method #3 = Hybrid Deterministic s = 2^{17}
# Method #4 = Not Random
# Method #5 = Random s = 2^{15}
# Method #6 = Random s = 2^{16}
# Method #7 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35
M1_R1_T, 0.8592, 8.6578, 15.5895, 22.5860, 29.3639, 36.1064, 43.0063, 49.7387, 56.4205, 63.1185, 69.7938, 76.4511, 83.3480, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R1_F, 0.0000, 0.1776, 0.1823, 0.1838, 0.1846, 0.1853, 0.1853, 0.1858, 0.1859, 0.1861, 0.1859, 0.1858, 0.1862, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_T, 0.4953, 7.2004, 14.0233, 20.8469, 27.7711, 34.4743, 41.1910, 47.8946, 54.5628, 61.3947, 68.0540, 74.6948, 81.3705, 88.0669, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_F, 0.0000, 0.1778, 0.1823, 0.1842, 0.1851, 0.1856, 0.1860, 0.1861, 0.1866, 0.1865, 0.1870, 0.1868, 0.1869, 0.1868, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_T, 0.4480, 7.6191, 14.5579, 21.9889, 29.0083, 35.9000, 42.8828, 49.5746, 56.2572, 63.0605, 69.8093, 76.5666, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_F, 0.0000, 0.1764, 0.1817, 0.1839, 0.1854, 0.1858, 0.1863, 0.1861, 0.1865, 0.1863, 0.1864, 0.1864, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R4_T, 0.4743, 7.3529, 14.1714, 20.9428, 28.0814, 35.0525, 41.7975, 48.4872, 55.1713, 61.8622, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R4_F, 0.0000, 0.1758, 0.1832, 0.1848, 0.1856, 0.1861, 0.1865, 0.1864, 0.1866, 0.1864, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R5_T, 0.4508, 7.2647, 14.1811, 21.0851, 28.0116, 35.1292, 42.3570, 49.0662, 55.8682, 62.6173, 69.5730, 76.3081, 83.0204, 89.7727, 96.8293, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R5_F, 0.0000, 0.1757, 0.1823, 0.1839, 0.1847, 0.1854, 0.1858, 0.1863, 0.1865, 0.1866, 0.1866, 0.1868, 0.1868, 0.1867, 0.1868, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R6_T, 0.4394, 7.0971, 13.9570, 20.6999, 27.6516, 34.7721, 41.5398, 48.2913, 55.1954, 62.2265, 69.0246, 75.8023, 82.6079, 89.4046, 96.1873, 102.9909, 109.7574, 116.4592, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R6_F, 0.0000, 0.1759, 0.1814, 0.1832, 0.1843, 0.1850, 0.1858, 0.1860, 0.1862, 0.1865, 0.1863, 0.1865, 0.1867, 0.1871, 0.1873, 0.1870, 0.1873, 0.1869, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R7_T, 0.4438, 7.2568, 14.1930, 22.0239, 28.9835, 35.8727, 42.7090, 49.6512, 56.4988, 63.6567, 70.4506, 77.2255, 83.9703, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R7_F, 0.0000, 0.1771, 0.1823, 0.1839, 0.1846, 0.1855, 0.1854, 0.1860, 0.1848, 0.1865, 0.1862, 0.1866, 0.1861, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R8_T, 0.4471, 7.2232, 14.0912, 20.9144, 27.7794, 34.7038, 41.4938, 48.5699, 55.4101, 62.5648, 69.3662, 76.1342, 82.9346, 89.7226, 96.6964, 103.6679, 110.4895, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R8_F, 0.0000, 0.1764, 0.1816, 0.1835, 0.1846, 0.1853, 0.1861, 0.1862, 0.1866, 0.1868, 0.1868, 0.1869, 0.1867, 0.1871, 0.1868, 0.1869, 0.1870, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R9_T, 0.4551, 7.1726, 14.1715, 20.9287, 27.6687, 34.4515, 41.2399, 48.0045, 54.8262, 61.9307, 68.7138, 75.4613, 82.2000, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R9_F, 0.0000, 0.1763, 0.1817, 0.1833, 0.1852, 0.1854, 0.1863, 0.1863, 0.1865, 0.1867, 0.1865, 0.1867, 0.1866, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R10_T, 0.4617, 7.7417, 14.4050, 21.0577, 27.6915, 34.3725, 41.2410, 48.3296, 55.1785, 61.8587, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R10_F, 0.0000, 0.1772, 0.1833, 0.1847, 0.1859, 0.1861, 0.1865, 0.1865, 0.1862, 0.1861, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_T, 0.4631, 9.8158, 19.2204, 28.7601, 38.2136, 47.6935, 57.0888, 66.6000, 76.4486, 86.3310, 96.4553, 106.5314, 116.0967, 126.0599, 135.6396, 145.2328, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_F, 0.0000, 0.1793, 0.1835, 0.1854, 0.1865, 0.1871, 0.1876, 0.1874, 0.1880, 0.1882, 0.1882, 0.1882, 0.1884, 0.1884, 0.1882, 0.1884, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_T, 0.4483, 9.8061, 19.2774, 28.6436, 38.2396, 48.0357, 58.0440, 67.6341, 77.2275, 86.9846, 96.6052, 106.7420, 116.9320, 126.5887, 136.2808, 146.4215, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_F, 0.0000, 0.1739, 0.1814, 0.1841, 0.1855, 0.1865, 0.1870, 0.1878, 0.1881, 0.1883, 0.1883, 0.1884, 0.1886, 0.1886, 0.1885, 0.1886, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R3_T, 0.4449, 10.0312, 19.6277, 29.5629, 39.0915, 48.6079, 58.2216, 67.7364, 77.4077, 87.0677, 97.4238, 107.0387, 116.6321, 126.6261, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R3_F, 0.0000, 0.1787, 0.1844, 0.1858, 0.1869, 0.1875, 0.1878, 0.1881, 0.1882, 0.1883, 0.1885, 0.1884, 0.1885, 0.1885, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R4_T, 0.4521, 10.2213, 20.4560, 30.2253, 39.6444, 49.0584, 58.4875, 67.9321, 77.3653, 86.7789, 96.1863, 105.8108, 115.4665, 125.0630, 134.7378, 144.3372, 154.2027, 163.7456, 174.3989, 183.9286, 193.4227, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R4_F, 0.0000, 0.1787, 0.1838, 0.1857, 0.1867, 0.1871, 0.1873, 0.1875, 0.1876, 0.1877, 0.1879, 0.1880, 0.1880, 0.1882, 0.1884, 0.1882, 0.1883, 0.1885, 0.1884, 0.1886, 0.1886, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R5_T, 0.4572, 10.4958, 20.5238, 30.2914, 39.8111, 49.8915, 59.5371, 69.3597, 78.9987, 88.7467, 98.3688, 107.9442, 118.0398, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R5_F, 0.0000, 0.1765, 0.1824, 0.1852, 0.1864, 0.1874, 0.1880, 0.1881, 0.1883, 0.1885, 0.1885, 0.1885, 0.1886, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R6_T, 0.4491, 9.8815, 19.4954, 29.1458, 38.7229, 48.4076, 58.1174, 67.8416, 77.4670, 87.3243, 97.0645, 106.7662, 116.7315, 126.2925, 135.8081, 145.6679, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R6_F, 0.0000, 0.1802, 0.1848, 0.1860, 0.1868, 0.1874, 0.1877, 0.1882, 0.1884, 0.1885, 0.1886, 0.1887, 0.1887, 0.1887, 0.1884, 0.1888, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R7_T, 0.5378, 10.5104, 20.0676, 29.6277, 40.0617, 49.9301, 59.6123, 69.1660, 79.0792, 89.1172, 98.6350, 108.3887, 118.0006, 127.7522, 137.4416, 147.0764, 156.7258, 166.3449, 176.0666, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R7_F, 0.0000, 0.1775, 0.1837, 0.1857, 0.1868, 0.1873, 0.1873, 0.1875, 0.1877, 0.1878, 0.1879, 0.1878, 0.1879, 0.1880, 0.1882, 0.1886, 0.1887, 0.1886, 0.1887, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R8_T, 0.4501, 10.1636, 19.9538, 30.0514, 39.6392, 50.1254, 59.8451, 69.5096, 79.2311, 88.8346, 98.3719, 108.6006, 118.3051, 128.0677, 137.7307, 147.7936, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R8_F, 0.0000, 0.1794, 0.1836, 0.1860, 0.1871, 0.1876, 0.1879, 0.1879, 0.1881, 0.1882, 0.1882, 0.1882, 0.1885, 0.1885, 0.1885, 0.1885, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R9_T, 0.4502, 10.0446, 19.7484, 29.9589, 40.0824, 49.8676, 59.9606, 69.9800, 79.6622, 89.1483, 98.6698, 108.1804, 117.7069, 127.2511, 136.8770, 146.4098, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R9_F, 0.0000, 0.1770, 0.1815, 0.1839, 0.1863, 0.1877, 0.1886, 0.1886, 0.1890, 0.1889, 0.1891, 0.1890, 0.1893, 0.1893, 0.1892, 0.1893, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R10_T, 0.5649, 10.2352, 20.3916, 30.2444, 40.1630, 49.6861, 59.1366, 68.5814, 78.2229, 87.7183, 97.2170, 106.7707, 116.2506, 125.8733, 135.4415, 144.9253, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R10_F, 0.0000, 0.1753, 0.1817, 0.1843, 0.1854, 0.1862, 0.1864, 0.1870, 0.1871, 0.1874, 0.1875, 0.1877, 0.1878, 0.1879, 0.1879, 0.1877, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_T, 0.4805, 15.4543, 30.8475, 46.1834, 62.4647, 77.3581, 93.1127, 108.7849, 123.8851, 138.9787, 154.1815, 169.0324, 183.6483, 198.3899, 213.8466, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_F, 0.0000, 0.1798, 0.1850, 0.1873, 0.1883, 0.1888, 0.1890, 0.1893, 0.1894, 0.1895, 0.1896, 0.1898, 0.1898, 0.1898, 0.1897, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_T, 0.4476, 16.3652, 31.2875, 46.2215, 61.0137, 76.1843, 91.3443, 106.1048, 120.9798, 135.8563, 150.7869, 165.5399, 180.5621, 195.3575, 210.1401, 225.5838, 240.9667, 256.0424, 270.6755, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_F, 0.0000, 0.1766, 0.1835, 0.1856, 0.1865, 0.1870, 0.1872, 0.1876, 0.1880, 0.1883, 0.1886, 0.1889, 0.1890, 0.1891, 0.1891, 0.1893, 0.1893, 0.1894, 0.1894, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_T, 0.4501, 16.0054, 31.7057, 47.5954, 63.6854, 78.4115, 93.5612, 108.6564, 123.3394, 138.0739, 152.7488, 167.3970, 182.0682, 197.0138, 211.6927, 226.4709, 241.7745, 256.8128, 271.7299, 286.6818, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_F, 0.0000, 0.1779, 0.1846, 0.1860, 0.1869, 0.1878, 0.1882, 0.1885, 0.1886, 0.1888, 0.1890, 0.1892, 0.1893, 0.1894, 0.1894, 0.1895, 0.1896, 0.1896, 0.1896, 0.1896, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_T, 0.4479, 16.4962, 32.9440, 47.9253, 62.8753, 78.6203, 94.0298, 109.0995, 124.8485, 140.4232, 155.4865, 170.3884, 185.2713, 200.9711, 216.1282, 231.1610, 246.0219, 261.0100, 275.9330, 290.8995, 305.7764, 320.6728, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_F, 0.0000, 0.1792, 0.1841, 0.1861, 0.1872, 0.1879, 0.1883, 0.1886, 0.1888, 0.1888, 0.1889, 0.1890, 0.1890, 0.1891, 0.1891, 0.1892, 0.1894, 0.1895, 0.1896, 0.1896, 0.1896, 0.1897, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_T, 0.4440, 15.2234, 30.5998, 45.9997, 60.9454, 75.6460, 90.7917, 105.4341, 120.1910, 134.8413, 149.6958, 164.8610, 179.7808, 194.5282, 209.4492, 224.2302, 239.1095, 254.1730, 269.1426, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_F, 0.0000, 0.1795, 0.1844, 0.1865, 0.1876, 0.1881, 0.1884, 0.1886, 0.1889, 0.1890, 0.1892, 0.1893, 0.1893, 0.1894, 0.1894, 0.1895, 0.1895, 0.1895, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R6_T, 0.4528, 15.6341, 30.3367, 45.5648, 60.5336, 75.4417, 90.0761, 104.7423, 119.7480, 134.4776, 149.3891, 164.3523, 179.2409, 194.1110, 209.0341, 224.2653, 240.1699, 255.6887, 270.8175, 285.8313, 300.7140, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R6_F, 0.0000, 0.1808, 0.1851, 0.1866, 0.1878, 0.1883, 0.1884, 0.1888, 0.1892, 0.1892, 0.1894, 0.1895, 0.1894, 0.1895, 0.1895, 0.1897, 0.1897, 0.1899, 0.1899, 0.1899, 0.1899, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R7_T, 0.4517, 15.4662, 31.4760, 46.7842, 62.4899, 77.0862, 91.7908, 106.4772, 121.8252, 137.4237, 152.4404, 167.5679, 182.2676, 196.9251, 211.5171, 226.7960, 241.7069, 256.6334, 271.5583, 286.8292, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R7_F, 0.0000, 0.1805, 0.1857, 0.1875, 0.1882, 0.1887, 0.1890, 0.1892, 0.1894, 0.1895, 0.1895, 0.1897, 0.1897, 0.1898, 0.1899, 0.1899, 0.1899, 0.1900, 0.1899, 0.1899, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R8_T, 0.4504, 15.5663, 30.5805, 46.4017, 61.3157, 76.3666, 91.9530, 107.1714, 122.1245, 136.8841, 151.7284, 167.2341, 182.9120, 198.2534, 213.1545, 229.2421, 244.2954, 259.1666, 274.1107, 288.9562, 304.2426, 320.0393, 336.7124, 353.2095, 369.0185, 383.7972, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R8_F, 0.0000, 0.1790, 0.1834, 0.1854, 0.1867, 0.1878, 0.1884, 0.1887, 0.1889, 0.1891, 0.1891, 0.1893, 0.1893, 0.1894, 0.1895, 0.1896, 0.1894, 0.1897, 0.1897, 0.1898, 0.1899, 0.1900, 0.1900, 0.1900, 0.1900, 0.1900, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R9_T, 0.4483, 16.6509, 33.0661, 48.3769, 63.9328, 80.0149, 95.7484, 111.1945, 126.6489, 142.5749, 157.7673, 173.4691, 188.7095, 204.6425, 220.4797, 236.2594, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R9_F, 0.0000, 0.1770, 0.1827, 0.1859, 0.1870, 0.1875, 0.1878, 0.1881, 0.1885, 0.1886, 0.1888, 0.1889, 0.1890, 0.1890, 0.1890, 0.1890, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R10_T, 0.4662, 15.6487, 31.2028, 46.9379, 61.9624, 77.2929, 92.6572, 107.7363, 122.5793, 137.4095, 152.1845, 167.2142, 182.7810, 198.3937, 213.5697, 228.4406, 243.7939, 258.9841, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R10_F, 0.0000, 0.1761, 0.1832, 0.1859, 0.1872, 0.1880, 0.1884, 0.1886, 0.1891, 0.1893, 0.1894, 0.1894, 0.1895, 0.1895, 0.1896, 0.1896, 0.1896, 0.1896, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R1_T, 0.0044, 10.7027, 20.6950, 30.9204, 40.5442, 50.3480, 60.1449, 69.8198, 79.6548, 89.0911, 98.5500, 108.1099, 117.8030, 127.2409, 136.6805, 146.1241, 156.0124, 166.1547, 175.8879, 185.6756, 195.2629, 205.5023, 214.9076, 224.3112, 233.8891, 243.4521, 253.0391, 262.6864, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R1_F, 0.0000, 0.1248, 0.1637, 0.1719, 0.1762, 0.1788, 0.1805, 0.1818, 0.1828, 0.1836, 0.1842, 0.1848, 0.1852, 0.1856, 0.1860, 0.1863, 0.1866, 0.1869, 0.1871, 0.1874, 0.1877, 0.1879, 0.1881, 0.1883, 0.1884, 0.1885, 0.1886, 0.1887, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R2_T, 0.0009, 9.4824, 18.8946, 28.3119, 37.7424, 47.1859, 56.5919, 65.9966, 75.5414, 85.1286, 94.5570, 104.4424, 115.1658, 125.0447, 134.7178, 144.2045, 153.7093, 163.2218, 172.7801, 182.3865, 192.1017, 201.9180, 211.4805, 221.0538, 230.9004, 240.5701, 250.1531, 259.7217, 269.2864, 279.3151, 288.8984, 298.4775, 308.0637, 317.6385, 327.2319
M4_R2_F, 0.0000, 0.1194, 0.1631, 0.1713, 0.1750, 0.1775, 0.1795, 0.1811, 0.1823, 0.1832, 0.1838, 0.1844, 0.1848, 0.1852, 0.1856, 0.1859, 0.1862, 0.1864, 0.1867, 0.1869, 0.1870, 0.1872, 0.1873, 0.1874, 0.1875, 0.1877, 0.1878, 0.1880, 0.1881, 0.1883, 0.1884, 0.1885, 0.1887, 0.1888, 0.1888
M4_R3_T, 0.0005, 9.8925, 19.7788, 29.5097, 39.1442, 49.0984, 59.0506, 68.4454, 78.2545, 87.7462, 97.2251, 106.6680, 116.0910, 125.5463, 135.0103, 144.7609, 154.2864, 163.8402, 173.7210, 183.2499, 192.7776, 202.3170, 212.1688, 221.7272, 231.6769, 241.5224, 251.0141, 260.5050, 270.0066, NaN, NaN, NaN, NaN, NaN, NaN
M4_R3_F, 0.0000, 0.1149, 0.1621, 0.1700, 0.1745, 0.1778, 0.1800, 0.1817, 0.1829, 0.1838, 0.1845, 0.1851, 0.1855, 0.1860, 0.1864, 0.1867, 0.1870, 0.1873, 0.1876, 0.1878, 0.1880, 0.1882, 0.1884, 0.1886, 0.1887, 0.1888, 0.1890, 0.1891, 0.1891, NaN, NaN, NaN, NaN, NaN, NaN
M4_R4_T, 0.0003, 9.5235, 19.0281, 28.5318, 38.1819, 47.8093, 57.3010, 66.8211, 76.3352, 86.0516, 95.9428, 105.3329, 114.7495, 124.1771, 133.6021, 143.0668, 152.4465, 161.8204, 171.1854, 180.5420, 189.9307, 199.3148, 208.6777, 218.0519, 227.8452, 237.3983, 246.9633, 256.5248, 266.0699, NaN, NaN, NaN, NaN, NaN, NaN
M4_R4_F, 0.0000, 0.1233, 0.1632, 0.1718, 0.1758, 0.1780, 0.1794, 0.1804, 0.1814, 0.1823, 0.1831, 0.1839, 0.1846, 0.1852, 0.1858, 0.1863, 0.1868, 0.1872, 0.1876, 0.1880, 0.1883, 0.1885, 0.1888, 0.1890, 0.1891, 0.1893, 0.1894, 0.1895, 0.1896, NaN, NaN, NaN, NaN, NaN, NaN
M4_R5_T, 0.0011, 9.5680, 19.4360, 29.3892, 39.0010, 48.6058, 58.1974, 67.7589, 77.3476, 87.1699, 96.5758, 106.0274, 115.4659, 124.8783, 134.3097, 144.0449, 153.4880, 162.9264, 173.0134, 183.2081, 192.6963, 202.1867, 211.6700, 221.1729, 231.0476, 240.5538, 250.2133, 260.1289, 270.0327, 279.5868, NaN, NaN, NaN, NaN, NaN
M4_R5_F, 0.0000, 0.1244, 0.1655, 0.1725, 0.1755, 0.1775, 0.1791, 0.1805, 0.1818, 0.1828, 0.1837, 0.1845, 0.1850, 0.1855, 0.1858, 0.1861, 0.1863, 0.1865, 0.1867, 0.1868, 0.1870, 0.1871, 0.1872, 0.1873, 0.1874, 0.1875, 0.1876, 0.1877, 0.1878, 0.1879, NaN, NaN, NaN, NaN, NaN
M4_R6_T, 0.0004, 9.7130, 19.2905, 29.1077, 39.2683, 49.0926, 58.6730, 68.5904, 78.4802, 88.2248, 98.0126, 107.4891, 116.9762, 126.8485, 136.2733, 145.7385, 155.2471, 164.6621, 174.1009, 184.0213, 193.5334, 203.0460, 212.5796, 222.1232, 231.6440, 241.1683, 250.7131, 260.5937, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R6_F, 0.0000, 0.1135, 0.1606, 0.1706, 0.1750, 0.1778, 0.1796, 0.1809, 0.1819, 0.1828, 0.1837, 0.1844, 0.1851, 0.1857, 0.1861, 0.1865, 0.1868, 0.1871, 0.1873, 0.1875, 0.1877, 0.1879, 0.1880, 0.1882, 0.1883, 0.1884, 0.1885, 0.1886, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R7_T, 0.0001, 9.5309, 19.0597, 28.5895, 38.1274, 47.6720, 57.2251, 66.7590, 76.2890, 85.8117, 95.4634, 105.1485, 114.6375, 124.1197, 133.6122, 143.1022, 152.6180, 162.2802, 171.8332, 181.5272, 191.1566, 200.7530, 210.3756, 219.9838, 229.5865, 239.2789, 248.7139, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R7_F, 0.0000, 0.1218, 0.1610, 0.1693, 0.1735, 0.1762, 0.1783, 0.1800, 0.1814, 0.1824, 0.1833, 0.1839, 0.1844, 0.1848, 0.1852, 0.1856, 0.1860, 0.1863, 0.1866, 0.1869, 0.1872, 0.1873, 0.1875, 0.1876, 0.1878, 0.1879, 0.1880, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R8_T, 0.0001, 9.4769, 18.9703, 28.4228, 37.8679, 47.2991, 56.7296, 66.3367, 76.1651, 85.5877, 95.0065, 104.4219, 113.8408, 123.6000, 133.3035, 143.0335, 152.7359, 162.2913, 171.9690, 181.7306, 191.2935, 200.8995, 210.4840, 220.0374, 230.1039, 239.6151, 249.1407, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R8_F, 0.0000, 0.1257, 0.1656, 0.1732, 0.1766, 0.1787, 0.1804, 0.1816, 0.1826, 0.1834, 0.1842, 0.1848, 0.1854, 0.1859, 0.1864, 0.1868, 0.1871, 0.1874, 0.1877, 0.1879, 0.1881, 0.1882, 0.1884, 0.1885, 0.1886, 0.1887, 0.1888, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R9_T, 0.0002, 9.5222, 19.0388, 28.5810, 38.1323, 47.9059, 57.4440, 67.0068, 76.5793, 86.3123, 95.9748, 105.4261, 115.1667, 124.6604, 134.2807, 143.8091, 153.2828, 163.1016, 172.9273, 182.4756, 192.0166, 201.7198, 211.2555, 220.7025, 230.1424, 239.5666, 248.9860, 258.4089, 267.8110, 277.2164, 286.6342, NaN, NaN, NaN, NaN
M4_R9_F, 0.0000, 0.1209, 0.1649, 0.1727, 0.1761, 0.1780, 0.1793, 0.1803, 0.1811, 0.1819, 0.1826, 0.1834, 0.1841, 0.1847, 0.1853, 0.1858, 0.1863, 0.1866, 0.1870, 0.1873, 0.1876, 0.1878, 0.1881, 0.1883, 0.1885, 0.1887, 0.1889, 0.1891, 0.1892, 0.1894, 0.1895, NaN, NaN, NaN, NaN
M4_R10_T, 0.0001, 9.6776, 19.1483, 29.1767, 38.9700, 48.6577, 58.1558, 67.6419, 77.3055, 86.9304, 96.5606, 106.2069, 115.9361, 125.5033, 135.4532, 145.0755, 154.6976, 164.2774, 174.1650, 184.0485, 193.7692, 203.2611, 212.7518, 222.3620, 232.0034, 241.5553, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R10_F, 0.0000, 0.1229, 0.1645, 0.1725, 0.1758, 0.1778, 0.1794, 0.1807, 0.1817, 0.1827, 0.1835, 0.1843, 0.1851, 0.1857, 0.1863, 0.1868, 0.1872, 0.1875, 0.1879, 0.1881, 0.1884, 0.1886, 0.1887, 0.1889, 0.1890, 0.1891, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R1_T, 0.4789, 6.0987, 11.6507, 17.6071, 23.6258, 29.1722, 34.9110, 40.5458, 45.9499, 51.3686, 57.1320, 63.1792, 68.5309, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R1_F, 0.0000, 0.1742, 0.1791, 0.1812, 0.1829, 0.1839, 0.1840, 0.1849, 0.1841, 0.1850, 0.1845, 0.1848, 0.1846, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R2_T, 0.4471, 5.8395, 11.5155, 17.0146, 22.5084, 28.2077, 34.0499, 39.6954, 45.4461, 51.1574, 56.6694, 62.3374, 67.8291, 73.3440, 78.8198, 84.3030, 89.8094, 95.3440, 100.8418, 106.3305, 111.8167, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R2_F, 0.0000, 0.1752, 0.1803, 0.1820, 0.1831, 0.1838, 0.1847, 0.1852, 0.1854, 0.1852, 0.1853, 0.1856, 0.1857, 0.1856, 0.1857, 0.1853, 0.1857, 0.1860, 0.1857, 0.1860, 0.1851, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R3_T, 0.4505, 5.9346, 11.5140, 17.1145, 22.6024, 28.0641, 33.4906, 39.0416, 44.5017, 49.9319, 55.3889, 60.8361, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R3_F, 0.0000, 0.1765, 0.1823, 0.1840, 0.1843, 0.1853, 0.1847, 0.1846, 0.1855, 0.1854, 0.1852, 0.1850, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R4_T, 0.4440, 5.8602, 11.3816, 16.9132, 22.4500, 28.0201, 33.8328, 39.5562, 45.0930, 50.6453, 56.1826, 61.7455, 67.2948, 72.9638, 78.5280, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R4_F, 0.0000, 0.1759, 0.1820, 0.1835, 0.1845, 0.1851, 0.1855, 0.1856, 0.1854, 0.1857, 0.1853, 0.1861, 0.1857, 0.1861, 0.1861, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R5_T, 0.4515, 6.0288, 11.6861, 17.4603, 23.1481, 28.8760, 34.6303, 40.3428, 46.0200, 51.6665, 57.3216, 63.0971, 69.0886, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R5_F, 0.0000, 0.1759, 0.1802, 0.1823, 0.1828, 0.1842, 0.1842, 0.1844, 0.1850, 0.1857, 0.1850, 0.1855, 0.1855, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R6_T, 0.4448, 5.8840, 11.4470, 17.0752, 22.6230, 28.1800, 33.7327, 39.2737, 44.9066, 50.8832, 56.5305, 62.2316, 67.8640, 73.4874, 79.6197, 85.1317, 90.5872, 96.2304, 101.9371, 107.6242, 113.4403, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R6_F, 0.0000, 0.1779, 0.1828, 0.1836, 0.1844, 0.1837, 0.1849, 0.1848, 0.1858, 0.1858, 0.1858, 0.1860, 0.1855, 0.1849, 0.1861, 0.1859, 0.1862, 0.1863, 0.1858, 0.1858, 0.1864, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R7_T, 0.4530, 6.0100, 11.9407, 17.6858, 23.4532, 29.1660, 34.7915, 40.6559, 46.4534, 52.0625, 57.8077, 63.6457, 69.2150, 75.4284, 81.5740, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R7_F, 0.0000, 0.1770, 0.1827, 0.1838, 0.1843, 0.1846, 0.1851, 0.1846, 0.1855, 0.1853, 0.1850, 0.1858, 0.1859, 0.1854, 0.1857, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R8_T, 0.4577, 6.0231, 11.6667, 17.5980, 23.1283, 28.7587, 34.3325, 39.8622, 45.4537, 51.0759, 56.6806, 62.2767, 68.2641, 73.9102, 79.5288, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R8_F, 0.0000, 0.1770, 0.1816, 0.1837, 0.1846, 0.1853, 0.1853, 0.1850, 0.1855, 0.1858, 0.1854, 0.1859, 0.1860, 0.1857, 0.1855, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R9_T, 0.4400, 5.9552, 11.5831, 17.5784, 23.2100, 28.7933, 34.3839, 39.9847, 45.5358, 51.0354, 56.6599, 62.2967, 67.9112, 73.5292, 79.3394, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R9_F, 0.0000, 0.1746, 0.1812, 0.1831, 0.1840, 0.1842, 0.1843, 0.1845, 0.1845, 0.1849, 0.1853, 0.1858, 0.1855, 0.1855, 0.1856, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R10_T, 0.4529, 6.0452, 11.7280, 17.4708, 23.1344, 28.7147, 34.3337, 40.0481, 45.8973, 51.6925, 57.5001, 63.3752, 69.3682, 75.4847, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R10_F, 0.0000, 0.1769, 0.1827, 0.1834, 0.1845, 0.1851, 0.1853, 0.1855, 0.1854, 0.1856, 0.1858, 0.1855, 0.1856, 0.1855, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R1_T, 0.4442, 7.3598, 14.6829, 22.1973, 29.6197, 37.1199, 44.2939, 51.4426, 58.6944, 65.8285, 73.6234, 80.6368, 88.4718, 95.8754, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R1_F, 0.0000, 0.1768, 0.1838, 0.1854, 0.1864, 0.1868, 0.1871, 0.1873, 0.1874, 0.1874, 0.1878, 0.1878, 0.1878, 0.1876, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R2_T, 0.4598, 7.4192, 14.6559, 21.8462, 29.0162, 36.2386, 43.6218, 50.8336, 58.1773, 65.8834, 73.7623, 81.2088, 88.4439, 95.6892, 102.9853, 110.1147, 117.3172, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R2_F, 0.0000, 0.1741, 0.1827, 0.1852, 0.1868, 0.1874, 0.1874, 0.1879, 0.1880, 0.1883, 0.1884, 0.1885, 0.1885, 0.1887, 0.1885, 0.1885, 0.1884, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R3_T, 0.4524, 7.5926, 14.9861, 22.0936, 29.1755, 36.4079, 43.5871, 50.7592, 57.9497, 65.1401, 72.5935, 80.0821, 87.4130, 95.0039, 102.2398, 109.5424, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R3_F, 0.0000, 0.1770, 0.1825, 0.1849, 0.1865, 0.1875, 0.1875, 0.1877, 0.1879, 0.1880, 0.1881, 0.1880, 0.1882, 0.1882, 0.1881, 0.1881, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R4_T, 0.4594, 7.5153, 15.3268, 23.1622, 30.3693, 37.9499, 45.5194, 52.6776, 60.1273, 67.1975, 74.2854, 81.3740, 89.1574, 96.4842, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R4_F, 0.0000, 0.1786, 0.1835, 0.1850, 0.1860, 0.1866, 0.1872, 0.1875, 0.1877, 0.1877, 0.1881, 0.1880, 0.1882, 0.1880, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R5_T, 0.4563, 7.4758, 14.9514, 22.6506, 29.8874, 37.2328, 44.7889, 52.2385, 59.4106, 66.4577, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R5_F, 0.0000, 0.1767, 0.1828, 0.1841, 0.1850, 0.1855, 0.1863, 0.1863, 0.1863, 0.1863, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R6_T, 0.4643, 7.3609, 14.4018, 21.7019, 28.8490, 35.9770, 43.0525, 50.1238, 57.2413, 64.3594, 71.5961, 78.6747, 85.8230, 93.0522, 100.1990, 107.3149, 114.2992, 121.7552, 128.8872, 135.9757, 143.0976, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R6_F, 0.0000, 0.1773, 0.1832, 0.1848, 0.1854, 0.1854, 0.1859, 0.1861, 0.1867, 0.1867, 0.1868, 0.1870, 0.1869, 0.1871, 0.1872, 0.1872, 0.1870, 0.1874, 0.1872, 0.1869, 0.1871, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R7_T, 0.4420, 8.1592, 15.9441, 23.1590, 30.3281, 37.4188, 44.8775, 52.0390, 59.2212, 66.3952, 73.5608, 80.6828, 87.9009, 94.9437, 101.9928, 109.0365, 116.1167, 123.4357, 130.5654, 137.9045, 145.2512, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R7_F, 0.0000, 0.1760, 0.1823, 0.1842, 0.1857, 0.1864, 0.1869, 0.1873, 0.1877, 0.1879, 0.1880, 0.1879, 0.1883, 0.1884, 0.1884, 0.1884, 0.1884, 0.1886, 0.1885, 0.1884, 0.1884, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R8_T, 0.4466, 7.7326, 14.9648, 22.0977, 29.2315, 36.3409, 43.5414, 50.7106, 57.9320, 65.4512, 73.0270, 80.2573, 87.5576, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R8_F, 0.0000, 0.1791, 0.1844, 0.1859, 0.1867, 0.1873, 0.1877, 0.1879, 0.1880, 0.1881, 0.1881, 0.1879, 0.1880, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R9_T, 0.4481, 7.9633, 15.2850, 22.4243, 29.8676, 37.1981, 44.5966, 51.9661, 59.3051, 66.6248, 73.7721, 80.8970, 88.7259, 96.0071, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R9_F, 0.0000, 0.1769, 0.1836, 0.1853, 0.1861, 0.1866, 0.1871, 0.1874, 0.1876, 0.1872, 0.1878, 0.1879, 0.1879, 0.1878, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R10_T, 0.4515, 7.5871, 14.8205, 22.1020, 29.3914, 36.5039, 43.5940, 50.6406, 57.9299, 65.2361, 72.5585, 79.8441, 87.6423, 94.8382, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R10_F, 0.0000, 0.1782, 0.1832, 0.1846, 0.1857, 0.1864, 0.1868, 0.1875, 0.1876, 0.1878, 0.1880, 0.1880, 0.1881, 0.1881, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R1_T, 0.4490, 10.0171, 20.5812, 30.5165, 40.7105, 51.2646, 61.4028, 70.9097, 80.4937, 90.5101, 100.5265, 111.8143, 122.1153, 131.7413, 141.3489, 151.6385, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R1_F, 0.0000, 0.1780, 0.1837, 0.1862, 0.1876, 0.1884, 0.1888, 0.1890, 0.1890, 0.1891, 0.1892, 0.1893, 0.1894, 0.1894, 0.1895, 0.1894, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R2_T, 0.4511, 10.6195, 20.6563, 30.5278, 40.3951, 50.4295, 60.2659, 70.3495, 80.3705, 90.3281, 100.1558, 110.4627, 120.3879, 130.1695, 139.9992, 150.1829, 160.0357, 169.8502, 179.6752, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R2_F, 0.0000, 0.1781, 0.1846, 0.1865, 0.1876, 0.1883, 0.1888, 0.1891, 0.1892, 0.1892, 0.1893, 0.1892, 0.1893, 0.1894, 0.1895, 0.1895, 0.1895, 0.1895, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R3_T, 0.4522, 10.4385, 20.2891, 29.9380, 39.5371, 49.3749, 58.9588, 68.5913, 78.5849, 88.3301, 97.9223, 107.8851, 117.7512, 127.2653, 136.8549, 146.4506, 156.0995, 165.7690, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R3_F, 0.0000, 0.1781, 0.1845, 0.1868, 0.1878, 0.1884, 0.1888, 0.1890, 0.1891, 0.1893, 0.1893, 0.1894, 0.1895, 0.1895, 0.1896, 0.1896, 0.1896, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R4_T, 0.4465, 10.1059, 19.9437, 29.7433, 39.4643, 49.2826, 59.3489, 69.3090, 79.2616, 89.2907, 99.2657, 109.2877, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R4_F, 0.0000, 0.1765, 0.1838, 0.1866, 0.1880, 0.1887, 0.1889, 0.1889, 0.1891, 0.1891, 0.1891, 0.1892, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R5_T, 0.4407, 9.8160, 19.5416, 29.1895, 39.2055, 49.2348, 58.7767, 68.4478, 79.0516, 88.6288, 98.9309, 108.5561, 118.8733, 128.6361, 138.3226, 148.2442, 158.1417, 168.1308, 178.0614, 187.6324, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R5_F, 0.0000, 0.1770, 0.1818, 0.1842, 0.1850, 0.1856, 0.1865, 0.1869, 0.1873, 0.1875, 0.1874, 0.1875, 0.1876, 0.1878, 0.1879, 0.1879, 0.1881, 0.1881, 0.1880, 0.1881, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R6_T, 0.4462, 10.7923, 20.7919, 30.6184, 40.3649, 49.9992, 59.6985, 69.3507, 79.0094, 88.6488, 98.6362, 108.6223, 118.5675, 128.2172, 137.8297, 148.2394, 158.4468, 168.3306, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R6_F, 0.0000, 0.1768, 0.1818, 0.1847, 0.1861, 0.1871, 0.1875, 0.1883, 0.1886, 0.1888, 0.1890, 0.1890, 0.1891, 0.1891, 0.1894, 0.1892, 0.1894, 0.1893, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R7_T, 0.4537, 10.0079, 19.7790, 29.6642, 39.4306, 49.6277, 59.9128, 69.7826, 80.0183, 89.7109, 99.3920, 109.0964, 119.2628, 128.9470, 138.6574, 148.8459, 158.5509, 168.2963, 178.3028, 188.2427, 198.0633, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R7_F, 0.0000, 0.1773, 0.1830, 0.1852, 0.1866, 0.1874, 0.1878, 0.1882, 0.1884, 0.1885, 0.1886, 0.1888, 0.1886, 0.1888, 0.1890, 0.1890, 0.1890, 0.1891, 0.1891, 0.1891, 0.1892, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R8_T, 0.4463, 10.7071, 20.4849, 30.6883, 40.7294, 50.5167, 60.2980, 70.4290, 80.2725, 90.0898, 100.2022, 110.0209, 119.8212, 129.9077, 139.8065, 149.5271, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R8_F, 0.0000, 0.1783, 0.1850, 0.1866, 0.1876, 0.1885, 0.1889, 0.1891, 0.1892, 0.1893, 0.1893, 0.1894, 0.1894, 0.1895, 0.1895, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R9_T, 0.4594, 10.6090, 20.7059, 31.3719, 41.3427, 51.1677, 61.3753, 71.1650, 81.4871, 91.6848, 101.6034, 111.8173, 122.5257, 132.8131, 143.7700, 153.9086, 163.8462, 174.1150, 184.4476, 194.5143, 204.7647, 215.4125, 225.3929, 235.4465, 245.6415, 255.5857, 265.8028, 276.1514, 286.1610, 295.9012, NaN, NaN, NaN, NaN, NaN
M7_R9_F, 0.0000, 0.1787, 0.1840, 0.1856, 0.1862, 0.1868, 0.1873, 0.1878, 0.1880, 0.1882, 0.1884, 0.1885, 0.1885, 0.1884, 0.1887, 0.1887, 0.1888, 0.1888, 0.1890, 0.1890, 0.1892, 0.1893, 0.1892, 0.1894, 0.1895, 0.1897, 0.1898, 0.1898, 0.1898, 0.1897, NaN, NaN, NaN, NaN, NaN
M7_R10_T, 0.4581, 11.0486, 21.2465, 31.9796, 41.8070, 51.5843, 61.6459, 71.3849, 81.1848, 91.0257, 101.0718, 111.1734, 121.0344, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M7_R10_F, 0.0000, 0.1783, 0.1839, 0.1865, 0.1873, 0.1878, 0.1882, 0.1888, 0.1889, 0.1893, 0.1892, 0.1893, 0.1893, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN


==> data-uber-repeated-rows.csv <==
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80
M1_R, 0.0017, 0.3163, 0.3954, 0.4246, 0.4358, 0.4454, 0.4501, 0.4561, 0.4603, 0.4586, 0.4629, 0.4639, 0.4639, 0.4694, 0.4692, 0.4711, 0.4755, 0.4749, 0.4768, 0.4766, 0.4785, 0.4764, 0.4798, 0.4796, 0.4787, 0.4752, 0.4778, 0.4794, 0.4788, 0.4781, 0.4757, 0.4756, 0.4770, 0.4770, 0.4804, 0.4794, 0.4767, 0.4774, 0.4765, 0.4778, 0.4781, 0.4831, 0.4783, 0.4796, 0.4799, 0.4786, 0.4787, 0.4801, 0.4811, 0.4787, 0.4810, 0.4804, 0.4799, 0.4788, 0.4788, 0.4796, 0.4812, 0.4782, 0.4814, 0.4788, 0.4799, 0.4779, 0.4806, 0.4801, 0.4781, 0.4795, 0.4797, 0.4799, 0.4789, 0.4784, 0.4817, 0.4811, 0.4805, 0.4814, 0.4813, 0.4815, 0.4780, 0.4798, 0.4809, 0.4816
M2_R, 0.0003, 0.0687, 0.1008, 0.1106, 0.1166, 0.1193, 0.1229, 0.1270, 0.1278, 0.1292, 0.1309, 0.1315, 0.1312, 0.1320, 0.1317, 0.1292, 0.1338, 0.1349, 0.1323, 0.1357, 0.1359, 0.1366, 0.1345, 0.1377, 0.1382, 0.1333, 0.1347, 0.1370, 0.1362, 0.1376, 0.1368, 0.1354, 0.1365, 0.1356, 0.1359, 0.1384, 0.1359, 0.1343, 0.1364, 0.1342, 0.1352, 0.1396, 0.1354, 0.1351, 0.1348, 0.1331, 0.1364, 0.1350, 0.1378, 0.1384, 0.1378, 0.1364, 0.1352, 0.1347, 0.1355, 0.1365, 0.1371, 0.1352, 0.1349, 0.1367, 0.1367, 0.1375, 0.1377, 0.1351, 0.1357, 0.1344, 0.1344, 0.1348, 0.1379, 0.1348, 0.1379, 0.1352, 0.1365, 0.1355, 0.1369, 0.1368, 0.1347, 0.1362, 0.1355, 0.1382
M3_R, 0.0104, 0.2069, 0.2385, 0.2407, 0.2452, 0.2476, 0.2525, 0.2538, 0.2592, 0.2579, 0.2595, 0.2606, 0.2605, 0.2599, 0.2609, 0.2547, 0.2609, 0.2618, 0.2598, 0.2642, 0.2626, 0.2664, 0.2627, 0.2660, 0.2659, 0.2617, 0.2642, 0.2653, 0.2612, 0.2660, 0.2672, 0.2624, 0.2652, 0.2632, 0.2662, 0.2665, 0.2616, 0.2629, 0.2656, 0.2608, 0.2635, 0.2668, 0.2641, 0.2626, 0.2647, 0.2621, 0.2641, 0.2623, 0.2649, 0.2670, 0.2629, 0.2638, 0.2627, 0.2611, 0.2637, 0.2648, 0.2666, 0.2601, 0.2632, 0.2642, 0.2639, 0.2640, 0.2656, 0.2641, 0.2630, 0.2608, 0.2600, 0.2612, 0.2652, 0.2612, 0.2665, 0.2601, 0.2657, 0.2627, 0.2656, 0.2646, 0.2630, 0.2676, 0.2646, 0.2656
M4_R, 0.1740, 0.2123, 0.2294, 0.2302, 0.2351, 0.2387, 0.2406, 0.2443, 0.2443, 0.2473, 0.2466, 0.2461, 0.2459, 0.2463, 0.2464, 0.2438, 0.2469, 0.2475, 0.2452, 0.2504, 0.2495, 0.2525, 0.2493, 0.2509, 0.2513, 0.2479, 0.2518, 0.2500, 0.2467, 0.2486, 0.2535, 0.2500, 0.2480, 0.2508, 0.2502, 0.2523, 0.2517, 0.2458, 0.2511, 0.2480, 0.2500, 0.2513, 0.2502, 0.2477, 0.2469, 0.2460, 0.2517, 0.2484, 0.2495, 0.2521, 0.2499, 0.2517, 0.2498, 0.2502, 0.2495, 0.2505, 0.2504, 0.2492, 0.2480, 0.2522, 0.2509, 0.2526, 0.2527, 0.2488, 0.2494, 0.2503, 0.2455, 0.2485, 0.2524, 0.2480, 0.2519, 0.2474, 0.2509, 0.2473, 0.2509, 0.2493, 0.2472, 0.2517, 0.2494, 0.2538


==> data-uber-sample-comparison-fittrace-interpl.csv <==
# *Interpolated* data from run name: arls_sample_comparison_uber_2021_08_10_1036
# Method #1 = Uniform s = 2^{16}
# Method #2 = Uniform s = 2^{17}
# Method #3 = Length Squared s = 2^{16}
# Method #4 = Length Squared s = 2^{17}
# Method #5 = Leverage Scores s = 2^{16}
# Method #6 = Leverage Scores s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 127, 128, 129, 130, 131, 132, 133, 134, 135, 136, 137, 138, 139, 140, 141, 142, 143, 144, 145, 146, 147, 148, 149, 150, 151, 152, 153, 154, 155, 156, 157, 158, 159, 160, 161, 162, 163, 164, 165, 166, 167, 168, 169, 170, 171, 172, 173, 174, 175, 176, 177, 178, 179, 180, 181, 182, 183, 184, 185, 186, 187, 188, 189, 190, 191, 192, 193, 194, 195, 196, 197, 198, 199, 200, 201, 202, 203, 204, 205, 206, 207, 208, 209, 210, 211, 212, 213, 214, 215, 216, 217, 218, 219, 220, 221, 222, 223, 224, 225, 226, 227, 228, 229, 230, 231, 232, 233, 234, 235, 236, 237, 238, 239, 240, 241, 242, 243, 244, 245, 246, 247, 248, 249, 250, 251, 252, 253, 254, 255, 256, 257, 258, 259, 260, 261, 262, 263, 264, 265, 266, 267, 268, 269, 270, 271, 272, 273, 274, 275, 276, 277, 278, 279, 280, 281, 282, 283, 284, 285, 286, 287, 288, 289, 290, 291, 292, 293, 294, 295, 296, 297, 298, 299, 300, 301, 302, 303, 304, 305, 306, 307, 308, 309, 310, 311, 312, 313, 314, 315, 316, 317, 318, 319, 320, 321, 322, 323, 324, 325, 326, 327, 328, 329, 330, 331, 332, 333, 334, 335, 336, 337, 338, 339, 340, 341, 342, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389, 390, 391, 392, 393, 394, 395, 396, 397, 398, 399, 400, 401, 402, 403, 404, 405, 406, 407, 408, 409, 410, 411, 412, 413, 414, 415, 416, 417, 418, 419, 420, 421, 422, 423, 424, 425, 426, 427, 428, 429, 430, 431, 432, 433, 434, 435
TIME, 0.0, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0, 6.5, 7.0, 7.5, 8.0, 8.5, 9.0, 9.5, 10.0, 10.5, 11.0, 11.5, 12.0, 12.5, 13.0, 13.5, 14.0, 14.5, 15.0, 15.5, 16.0, 16.5, 17.0, 17.5, 18.0, 18.5, 19.0, 19.5, 20.0, 20.5, 21.0, 21.5, 22.0, 22.5, 23.0, 23.5, 24.0, 24.5, 25.0, 25.5, 26.0, 26.5, 27.0, 27.5, 28.0, 28.5, 29.0, 29.5, 30.0, 30.5, 31.0, 31.5, 32.0, 32.5, 33.0, 33.5, 34.0, 34.5, 35.0, 35.5, 36.0, 36.5, 37.0, 37.5, 38.0, 38.5, 39.0, 39.5, 40.0, 40.5, 41.0, 41.5, 42.0, 42.5, 43.0, 43.5, 44.0, 44.5, 45.0, 45.5, 46.0, 46.5, 47.0, 47.5, 48.0, 48.5, 49.0, 49.5, 50.0, 50.5, 51.0, 51.5, 52.0, 52.5, 53.0, 53.5, 54.0, 54.5, 55.0, 55.5, 56.0, 56.5, 57.0, 57.5, 58.0, 58.5, 59.0, 59.5, 60.0, 60.5, 61.0, 61.5, 62.0, 62.5, 63.0, 63.5, 64.0, 64.5, 65.0, 65.5, 66.0, 66.5, 67.0, 67.5, 68.0, 68.5, 69.0, 69.5, 70.0, 70.5, 71.0, 71.5, 72.0, 72.5, 73.0, 73.5, 74.0, 74.5, 75.0, 75.5, 76.0, 76.5, 77.0, 77.5, 78.0, 78.5, 79.0, 79.5, 80.0, 80.5, 81.0, 81.5, 82.0, 82.5, 83.0, 83.5, 84.0, 84.5, 85.0, 85.5, 86.0, 86.5, 87.0, 87.5, 88.0, 88.5, 89.0, 89.5, 90.0, 90.5, 91.0, 91.5, 92.0, 92.5, 93.0, 93.5, 94.0, 94.5, 95.0, 95.5, 96.0, 96.5, 97.0, 97.5, 98.0, 98.5, 99.0, 99.5, 100.0, 100.5, 101.0, 101.5, 102.0, 102.5, 103.0, 103.5, 104.0, 104.5, 105.0, 105.5, 106.0, 106.5, 107.0, 107.5, 108.0, 108.5, 109.0, 109.5, 110.0, 110.5, 111.0, 111.5, 112.0, 112.5, 113.0, 113.5, 114.0, 114.5, 115.0, 115.5, 116.0, 116.5, 117.0, 117.5, 118.0, 118.5, 119.0, 119.5, 120.0, 120.5, 121.0, 121.5, 122.0, 122.5, 123.0, 123.5, 124.0, 124.5, 125.0, 125.5, 126.0, 126.5, 127.0, 127.5, 128.0, 128.5, 129.0, 129.5, 130.0, 130.5, 131.0, 131.5, 132.0, 132.5, 133.0, 133.5, 134.0, 134.5, 135.0, 135.5, 136.0, 136.5, 137.0, 137.5, 138.0, 138.5, 139.0, 139.5, 140.0, 140.5, 141.0, 141.5, 142.0, 142.5, 143.0, 143.5, 144.0, 144.5, 145.0, 145.5, 146.0, 146.5, 147.0, 147.5, 148.0, 148.5, 149.0, 149.5, 150.0, 150.5, 151.0, 151.5, 152.0, 152.5, 153.0, 153.5, 154.0, 154.5, 155.0, 155.5, 156.0, 156.5, 157.0, 157.5, 158.0, 158.5, 159.0, 159.5, 160.0, 160.5, 161.0, 161.5, 162.0, 162.5, 163.0, 163.5, 164.0, 164.5, 165.0, 165.5, 166.0, 166.5, 167.0, 167.5, 168.0, 168.5, 169.0, 169.5, 170.0, 170.5, 171.0, 171.5, 172.0, 172.5, 173.0, 173.5, 174.0, 174.5, 175.0, 175.5, 176.0, 176.5, 177.0, 177.5, 178.0, 178.5, 179.0, 179.5, 180.0, 180.5, 181.0, 181.5, 182.0, 182.5, 183.0, 183.5, 184.0, 184.5, 185.0, 185.5, 186.0, 186.5, 187.0, 187.5, 188.0, 188.5, 189.0, 189.5, 190.0, 190.5, 191.0, 191.5, 192.0, 192.5, 193.0, 193.5, 194.0, 194.5, 195.0, 195.5, 196.0, 196.5, 197.0, 197.5, 198.0, 198.5, 199.0, 199.5, 200.0, 200.5, 201.0, 201.5, 202.0, 202.5, 203.0, 203.5, 204.0, 204.5, 205.0, 205.5, 206.0, 206.5, 207.0, 207.5, 208.0, 208.5, 209.0, 209.5, 210.0, 210.5, 211.0, 211.5, 212.0, 212.5, 213.0, 213.5, 214.0, 214.5, 215.0, 215.5, 216.0, 216.5, 217.0
M1_MED, -0.005360, 0.000367, 0.005805, 0.011097, 0.016506, 0.022013, 0.027520, 0.033027, 0.038534, 0.044042, 0.049549, 0.055056, 0.060494, 0.061630, 0.062520, 0.063259, 0.063813, 0.064368, 0.064923, 0.065435, 0.065311, 0.065188, 0.065705, 0.066184, 0.066019, 0.065581, 0.065116, 0.064650, 0.064486, 0.065080, 0.064968, 0.064617, 0.064303, 0.064502, 0.064616, 0.064535, 0.065134, 0.065733, 0.065592, 0.064477, 0.064641, 0.065114, 0.065346, 0.065569, 0.066043, 0.066683, 0.067052, 0.067068, 0.067083, 0.067098, 0.067113, 0.067388, 0.067497, 0.067686, 0.068139, 0.068424, 0.068424, 0.068085, 0.067554, 0.067634, 0.067728, 0.067822, 0.067916, 0.068011, 0.067884, 0.067632, 0.067074, 0.067030, 0.067030, 0.067030, 0.067030, 0.067297, 0.067394, 0.067394, 0.067394, 0.068029, 0.068424, 0.068424, 0.068424, 0.068424, 0.068424, 0.068336, 0.068163, 0.067918, 0.067394, 0.067312, 0.067140, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067030, 0.067178, 0.067394, 0.067394, 0.067394, 0.067394, 0.067394, 0.067394, 0.067394, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MAX, -0.004023, 0.000646, 0.006426, 0.012617, 0.018808, 0.024999, 0.031190, 0.037381, 0.043572, 0.049764, 0.055955, 0.062146, 0.068337, 0.071422, 0.070620, 0.070598, 0.070136, 0.069673, 0.069210, 0.069694, 0.070921, 0.072148, 0.073375, 0.073643, 0.072877, 0.072112, 0.071347, 0.070581, 0.069816, 0.069524, 0.070053, 0.070583, 0.071112, 0.071641, 0.071362, 0.070655, 0.069053, 0.067451, 0.067443, 0.068583, 0.069840, 0.071097, 0.072354, 0.073610, 0.074867, 0.076124, 0.077051, 0.076553, 0.076056, 0.075558, 0.075061, 0.074563, 0.074066, 0.073568, 0.073071, 0.072573, 0.073579, 0.074785, 0.074837, 0.074124, 0.074265, 0.074405, 0.074545, 0.074686, 0.074826, 0.074966, 0.075106, 0.075247, 0.075387, 0.075307, 0.075149, 0.074991, 0.074833, 0.074675, 0.074518, 0.074360, 0.074202, 0.074044, 0.073886, 0.073728, 0.073590, 0.073478, 0.073367, 0.073255, 0.073143, 0.073032, 0.072920, 0.072808, 0.072697, 0.072585, 0.072473, 0.072356, 0.072185, 0.072013, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, 0.071865, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_MIN, -0.009490, -0.003805, 0.001879, 0.007564, 0.013249, 0.018870, 0.023449, 0.028028, 0.032606, 0.037185, 0.041764, 0.046342, 0.050383, 0.051682, 0.052981, 0.054281, 0.055580, 0.056880, 0.058178, 0.057886, 0.057594, 0.057302, 0.057010, 0.056718, 0.056426, 0.057255, 0.058198, 0.059141, 0.060084, 0.061028, 0.060829, 0.060270, 0.059711, 0.059151, 0.058592, 0.058257, 0.058580, 0.058903, 0.059226, 0.059550, 0.059873, 0.060196, 0.059440, 0.057838, 0.056236, 0.054634, 0.053615, 0.055471, 0.057328, 0.059185, 0.061042, 0.062899, 0.064755, 0.066605, 0.066798, 0.066991, 0.066873, 0.065894, 0.064915, 0.063936, 0.062957, 0.061978, 0.060999, 0.060020, 0.059041, 0.058062, 0.057083, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.057671, 0.056594, 0.055517, 0.054441, 0.053364, 0.053191, 0.054262, 0.055334, 0.056405, 0.057476, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.057504, 0.057416, 0.057828, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, 0.058029, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MED, -0.004850, 0.000766, 0.006391, 0.012008, 0.017626, 0.023243, 0.028861, 0.034478, 0.040096, 0.045713, 0.051331, 0.056949, 0.062566, 0.068184, 0.073801, 0.079419, 0.084574, 0.087284, 0.087927, 0.088287, 0.088647, 0.088879, 0.089288, 0.089841, 0.090384, 0.090928, 0.091471, 0.091949, 0.092185, 0.092354, 0.092686, 0.093339, 0.094008, 0.094512, 0.094678, 0.094539, 0.094075, 0.094030, 0.094155, 0.094280, 0.094404, 0.094529, 0.094654, 0.094287, 0.093886, 0.093649, 0.093709, 0.093770, 0.093804, 0.093737, 0.093669, 0.093946, 0.094363, 0.094779, 0.095196, 0.095612, 0.096028, 0.096445, 0.096861, 0.097278, 0.097634, 0.098162, 0.098156, 0.098657, 0.098689, 0.098484, 0.098196, 0.098039, 0.097426, 0.096809, 0.096416, 0.096144, 0.095872, 0.095600, 0.095328, 0.095056, 0.094784, 0.094686, 0.094810, 0.094766, 0.094721, 0.094714, 0.095071, 0.095429, 0.095828, 0.096109, 0.095957, 0.095805, 0.095652, 0.095500, 0.095599, 0.095665, 0.095906, 0.096260, 0.096592, 0.096554, 0.096553, 0.096535, 0.096518, 0.096491, 0.096223, 0.095956, 0.095688, 0.095420, 0.095393, 0.095303, 0.095208, 0.095113, 0.095018, 0.094923, 0.094828, 0.094733, 0.094638, 0.094580, 0.094580, 0.094580, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MAX, -0.004689, 0.000870, 0.007397, 0.013924, 0.020452, 0.026979, 0.033506, 0.040034, 0.046561, 0.053088, 0.059616, 0.066143, 0.072670, 0.079198, 0.085725, 0.090013, 0.093212, 0.094776, 0.095084, 0.095393, 0.095702, 0.096011, 0.096319, 0.096628, 0.096937, 0.097246, 0.097554, 0.097863, 0.098172, 0.098481, 0.098789, 0.099303, 0.100172, 0.100778, 0.101144, 0.101511, 0.101877, 0.102243, 0.102609, 0.102976, 0.103342, 0.103708, 0.104074, 0.104441, 0.104807, 0.105173, 0.105564, 0.105905, 0.106272, 0.106548, 0.106269, 0.105989, 0.105710, 0.105431, 0.105151, 0.104872, 0.104593, 0.104313, 0.104034, 0.103755, 0.103475, 0.103196, 0.103051, 0.103130, 0.103077, 0.103023, 0.102970, 0.102917, 0.102864, 0.102811, 0.102757, 0.102704, 0.102651, 0.102598, 0.102545, 0.102492, 0.102438, 0.102385, 0.102332, 0.101646, 0.100940, 0.100234, 0.099868, 0.099544, 0.099219, 0.098894, 0.098569, 0.098510, 0.098929, 0.099349, 0.099768, 0.100188, 0.100607, 0.101027, 0.101446, 0.101866, 0.102285, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, 0.102555, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_MIN, -0.005658, 0.000641, 0.006114, 0.011588, 0.017061, 0.022534, 0.028007, 0.033480, 0.038939, 0.044392, 0.049846, 0.055299, 0.060753, 0.066206, 0.071660, 0.077113, 0.080116, 0.080956, 0.081796, 0.082636, 0.083476, 0.084315, 0.084507, 0.084550, 0.084592, 0.084635, 0.084677, 0.084720, 0.084763, 0.084805, 0.084848, 0.084891, 0.085097, 0.085632, 0.086168, 0.086704, 0.087240, 0.087776, 0.088161, 0.087520, 0.086880, 0.086240, 0.085599, 0.084959, 0.084319, 0.083678, 0.083038, 0.082398, 0.081757, 0.082301, 0.083655, 0.085008, 0.086137, 0.086266, 0.086396, 0.086526, 0.086655, 0.086785, 0.086915, 0.087044, 0.087174, 0.087304, 0.087433, 0.087563, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.086637, 0.085428, 0.084219, 0.084071, 0.084998, 0.085924, 0.086851, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087619, 0.087546, 0.087256, 0.087039, 0.087039, 0.087039, 0.087039, 0.087039, 0.087039, 0.087039, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MED, -0.011012, 0.001568, 0.014127, 0.026698, 0.039270, 0.051841, 0.064403, 0.076955, 0.089507, 0.102060, 0.114612, 0.127164, 0.139716, 0.152268, 0.164821, 0.176677, 0.178097, 0.178313, 0.178528, 0.178744, 0.178960, 0.179176, 0.179336, 0.179481, 0.179627, 0.179773, 0.179960, 0.180192, 0.180424, 0.180656, 0.180888, 0.181120, 0.181259, 0.181269, 0.181374, 0.181480, 0.181585, 0.181690, 0.181795, 0.181797, 0.181787, 0.181839, 0.181897, 0.181956, 0.182014, 0.182072, 0.182131, 0.182189, 0.182156, 0.182111, 0.182067, 0.182022, 0.181977, 0.181970, 0.182010, 0.182049, 0.182089, 0.182128, 0.182168, 0.182207, 0.182247, 0.182286, 0.182326, 0.182340, 0.182258, 0.182177, 0.182095, 0.182021, 0.182014, 0.182008, 0.182001, 0.181995, 0.181988, 0.181998, 0.182093, 0.182188, 0.182283, 0.182378, 0.182394, 0.182371, 0.182358, 0.182370, 0.182381, 0.182393, 0.182405, 0.182417, 0.182523, 0.182597, 0.182619, 0.182640, 0.182661, 0.182682, 0.182703, 0.182725, 0.182746, 0.182783, 0.182839, 0.182781, 0.182724, 0.182667, 0.182610, 0.182553, 0.182496, 0.182439, 0.182459, 0.182487, 0.182514, 0.182497, 0.182477, 0.182469, 0.182428, 0.182359, 0.182289, 0.182220, 0.182173, 0.182172, 0.182171, 0.182170, 0.182169, 0.182168, 0.182167, 0.182166, 0.182165, 0.182163, 0.182162, 0.182137, 0.182155, 0.182160, 0.182160, 0.182160, 0.182160, 0.182222, 0.182349, 0.182457, 0.182492, 0.182417, 0.182337, 0.182256, 0.182176, 0.182160, 0.182184, 0.182234, 0.182283, 0.182333, 0.182383, 0.182432, 0.182482, 0.182532, 0.182582, 0.182525, 0.182450, 0.182376, 0.182302, 0.182228, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182160, 0.182120, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182073, 0.182072, 0.182060, 0.182047, 0.182035, 0.182022, 0.182014, 0.182014, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MAX, -0.010606, 0.001904, 0.014714, 0.027525, 0.040335, 0.053146, 0.065956, 0.078767, 0.091577, 0.104388, 0.117198, 0.130009, 0.142819, 0.155630, 0.168440, 0.178597, 0.179246, 0.179403, 0.179560, 0.179717, 0.179874, 0.180031, 0.180188, 0.180345, 0.180503, 0.180660, 0.180855, 0.181074, 0.181347, 0.181619, 0.181892, 0.182090, 0.182175, 0.182261, 0.182346, 0.182432, 0.182517, 0.182603, 0.182761, 0.182929, 0.183097, 0.183264, 0.183432, 0.183599, 0.183767, 0.183935, 0.184102, 0.184270, 0.184347, 0.184364, 0.184381, 0.184398, 0.184415, 0.184432, 0.184449, 0.184466, 0.184482, 0.184499, 0.184516, 0.184602, 0.184697, 0.184792, 0.184888, 0.184983, 0.184895, 0.184799, 0.184702, 0.184606, 0.184510, 0.184413, 0.184317, 0.184221, 0.184213, 0.184294, 0.184375, 0.184456, 0.184536, 0.184617, 0.184688, 0.184676, 0.184663, 0.184650, 0.184637, 0.184624, 0.184611, 0.184598, 0.184585, 0.184572, 0.184559, 0.184546, 0.184533, 0.184520, 0.184507, 0.184494, 0.184482, 0.184519, 0.184572, 0.184625, 0.184678, 0.184731, 0.184784, 0.184837, 0.184890, 0.184942, 0.184995, 0.185048, 0.185101, 0.185154, 0.185207, 0.185260, 0.185313, 0.185252, 0.185222, 0.185207, 0.185193, 0.185179, 0.185165, 0.185151, 0.185136, 0.185122, 0.185108, 0.185094, 0.185080, 0.185065, 0.185051, 0.185037, 0.185023, 0.185019, 0.185022, 0.185025, 0.185028, 0.185030, 0.185033, 0.185036, 0.185039, 0.185042, 0.185045, 0.185048, 0.185050, 0.185053, 0.185056, 0.185059, 0.185062, 0.185034, 0.184935, 0.184837, 0.184738, 0.184639, 0.184542, 0.184502, 0.184462, 0.184422, 0.184383, 0.184343, 0.184303, 0.184263, 0.184223, 0.184183, 0.184151, 0.184124, 0.184098, 0.184071, 0.184045, 0.184019, 0.183992, 0.183966, 0.183939, 0.183913, 0.183886, 0.183860, 0.183833, 0.183807, 0.183780, 0.183754, 0.183751, 0.183748, 0.183746, 0.183743, 0.183740, 0.183737, 0.183735, 0.183732, 0.183729, 0.183726, 0.183724, 0.183721, 0.183718, 0.183715, 0.183713, 0.183710, 0.183709, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_MIN, -0.011751, 0.000473, 0.012698, 0.024922, 0.037146, 0.049371, 0.061595, 0.073819, 0.086044, 0.098268, 0.110493, 0.122717, 0.134941, 0.147166, 0.159390, 0.171614, 0.174596, 0.174975, 0.175354, 0.175733, 0.176113, 0.176492, 0.176871, 0.177250, 0.177629, 0.178009, 0.178388, 0.178767, 0.179146, 0.179513, 0.179677, 0.179830, 0.179872, 0.179855, 0.179838, 0.179821, 0.179803, 0.179786, 0.179769, 0.179752, 0.179735, 0.179718, 0.179701, 0.179684, 0.179667, 0.179650, 0.179680, 0.179781, 0.179882, 0.179983, 0.180084, 0.180186, 0.180155, 0.180093, 0.180031, 0.179969, 0.179907, 0.179845, 0.179783, 0.179721, 0.179659, 0.179597, 0.179535, 0.179608, 0.179761, 0.179913, 0.180066, 0.180219, 0.180371, 0.180524, 0.180676, 0.180829, 0.180919, 0.180996, 0.181073, 0.181150, 0.181194, 0.181078, 0.180963, 0.180986, 0.181072, 0.181158, 0.181244, 0.181331, 0.181417, 0.181491, 0.181395, 0.181298, 0.181201, 0.181105, 0.181008, 0.180911, 0.180815, 0.180718, 0.180621, 0.180526, 0.180493, 0.180461, 0.180428, 0.180395, 0.180362, 0.180329, 0.180296, 0.180264, 0.180231, 0.180198, 0.180165, 0.180132, 0.180099, 0.180067, 0.180034, 0.180001, 0.179976, 0.180024, 0.180073, 0.180121, 0.180169, 0.180218, 0.180266, 0.180314, 0.180363, 0.180411, 0.180459, 0.180508, 0.180556, 0.180605, 0.180653, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, 0.180660, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MED, -0.008181, 0.000908, 0.010215, 0.019329, 0.028398, 0.037467, 0.046535, 0.055604, 0.064673, 0.073741, 0.082810, 0.091879, 0.100948, 0.110094, 0.119281, 0.128467, 0.137654, 0.146840, 0.156027, 0.165213, 0.174399, 0.178175, 0.178349, 0.178522, 0.178695, 0.178869, 0.179042, 0.179216, 0.179389, 0.179562, 0.179811, 0.180066, 0.180321, 0.180563, 0.180712, 0.180862, 0.181011, 0.181188, 0.181427, 0.181669, 0.181911, 0.182021, 0.182082, 0.182120, 0.182158, 0.182195, 0.182233, 0.182270, 0.182308, 0.182364, 0.182423, 0.182482, 0.182541, 0.182601, 0.182660, 0.182719, 0.182778, 0.182837, 0.182896, 0.182956, 0.183015, 0.183078, 0.183160, 0.183241, 0.183320, 0.183395, 0.183459, 0.183523, 0.183587, 0.183651, 0.183715, 0.183779, 0.183843, 0.183907, 0.183919, 0.183991, 0.184064, 0.184136, 0.184209, 0.184241, 0.184267, 0.184294, 0.184320, 0.184347, 0.184373, 0.184400, 0.184403, 0.184405, 0.184454, 0.184510, 0.184533, 0.184551, 0.184587, 0.184620, 0.184640, 0.184628, 0.184616, 0.184604, 0.184592, 0.184580, 0.184568, 0.184555, 0.184543, 0.184531, 0.184519, 0.184507, 0.184495, 0.184483, 0.184471, 0.184458, 0.184347, 0.184341, 0.184388, 0.184436, 0.184483, 0.184530, 0.184577, 0.184624, 0.184671, 0.184634, 0.184566, 0.184497, 0.184429, 0.184433, 0.184472, 0.184510, 0.184549, 0.184588, 0.184627, 0.184666, 0.184705, 0.184744, 0.184783, 0.184842, 0.184873, 0.184903, 0.184933, 0.184964, 0.184994, 0.185025, 0.185055, 0.185116, 0.185172, 0.185229, 0.185285, 0.185323, 0.185336, 0.185350, 0.185364, 0.185413, 0.185479, 0.185544, 0.185563, 0.185575, 0.185588, 0.185601, 0.185600, 0.185590, 0.185582, 0.185587, 0.185579, 0.185550, 0.185540, 0.185530, 0.185520, 0.185510, 0.185500, 0.185490, 0.185480, 0.185470, 0.185460, 0.185450, 0.185440, 0.185430, 0.185420, 0.185410, 0.185400, 0.185390, 0.185380, 0.185369, 0.185341, 0.185335, 0.185330, 0.185325, 0.185319, 0.185314, 0.185309, 0.185303, 0.185298, 0.185293, 0.185287, 0.185286, 0.185278, 0.185262, 0.185248, 0.185239, 0.185229, 0.185198, 0.185232, 0.185270, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185286, 0.185337, 0.185429, 0.185520, 0.185612, 0.185703, 0.185795, 0.185784, 0.185756, 0.185729, 0.185701, 0.185674, 0.185646, 0.185619, 0.185591, 0.185564, 0.185536, 0.185508, 0.185481, 0.185453, 0.185426, 0.185398, 0.185371, 0.185343, 0.185316, 0.185288, 0.185286, 0.185286, 0.185286, 0.185265, 0.185220, 0.185175, 0.185130, 0.185085, 0.185040, 0.184995, 0.184951, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184908, 0.184923, 0.184948, 0.184972, 0.184996, 0.185021, 0.185055, 0.185102, 0.185132, 0.185155, 0.185177, 0.185200, 0.185223, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, 0.185227, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MAX, -0.007340, 0.001296, 0.010548, 0.019844, 0.029226, 0.038608, 0.047989, 0.057371, 0.066753, 0.076134, 0.085516, 0.094898, 0.104280, 0.113673, 0.123073, 0.132473, 0.141872, 0.151272, 0.160672, 0.170072, 0.177756, 0.180955, 0.181141, 0.181326, 0.181512, 0.181698, 0.181883, 0.182069, 0.182255, 0.182440, 0.182626, 0.182811, 0.182997, 0.183183, 0.183368, 0.183554, 0.183740, 0.183925, 0.184111, 0.184297, 0.184482, 0.184668, 0.184853, 0.184992, 0.185034, 0.185076, 0.185118, 0.185160, 0.185202, 0.185244, 0.185286, 0.185328, 0.185370, 0.185412, 0.185454, 0.185496, 0.185539, 0.185581, 0.185623, 0.185665, 0.185707, 0.185749, 0.185791, 0.185833, 0.185875, 0.185907, 0.185934, 0.185962, 0.185989, 0.186016, 0.186043, 0.186071, 0.186098, 0.186125, 0.186152, 0.186179, 0.186207, 0.186234, 0.186261, 0.186288, 0.186316, 0.186343, 0.186370, 0.186397, 0.186424, 0.186452, 0.186479, 0.186464, 0.186446, 0.186428, 0.186411, 0.186393, 0.186376, 0.186358, 0.186341, 0.186323, 0.186305, 0.186288, 0.186270, 0.186253, 0.186235, 0.186217, 0.186200, 0.186182, 0.186165, 0.186147, 0.186129, 0.186112, 0.186094, 0.185969, 0.185836, 0.185774, 0.185781, 0.185789, 0.185797, 0.185805, 0.185813, 0.185821, 0.185829, 0.185837, 0.185845, 0.185853, 0.185861, 0.185869, 0.185877, 0.185885, 0.185893, 0.185901, 0.185909, 0.185916, 0.185924, 0.185933, 0.185982, 0.186032, 0.186081, 0.186131, 0.186180, 0.186230, 0.186279, 0.186329, 0.186378, 0.186428, 0.186478, 0.186527, 0.186577, 0.186626, 0.186676, 0.186725, 0.186775, 0.186824, 0.186874, 0.186923, 0.186973, 0.187002, 0.187010, 0.187018, 0.187026, 0.187034, 0.187041, 0.187049, 0.187057, 0.187065, 0.187073, 0.187081, 0.187089, 0.187097, 0.187105, 0.187113, 0.187121, 0.187129, 0.187137, 0.187145, 0.187152, 0.187160, 0.187167, 0.187159, 0.187152, 0.187144, 0.187137, 0.187129, 0.187122, 0.187114, 0.187106, 0.187099, 0.187091, 0.187084, 0.187076, 0.187069, 0.187061, 0.187053, 0.187046, 0.187038, 0.187031, 0.187023, 0.187016, 0.187008, 0.187001, 0.186974, 0.186946, 0.186919, 0.186891, 0.186864, 0.186837, 0.186809, 0.186782, 0.186754, 0.186727, 0.186700, 0.186672, 0.186645, 0.186639, 0.186657, 0.186675, 0.186694, 0.186678, 0.186756, 0.186833, 0.186910, 0.186988, 0.187065, 0.187036, 0.186989, 0.186941, 0.186894, 0.186847, 0.186799, 0.186760, 0.186803, 0.186845, 0.186888, 0.186931, 0.186974, 0.187017, 0.187060, 0.187102, 0.187145, 0.187188, 0.187231, 0.187274, 0.187317, 0.187311, 0.187304, 0.187349, 0.187394, 0.187383, 0.187360, 0.187336, 0.187313, 0.187290, 0.187266, 0.187243, 0.187227, 0.187219, 0.187211, 0.187204, 0.187196, 0.187188, 0.187181, 0.187173, 0.187165, 0.187158, 0.187116, 0.187055, 0.186995, 0.186935, 0.186898, 0.186890, 0.186882, 0.186874, 0.186866, 0.186858, 0.186850, 0.186842, 0.186833, 0.186825, 0.186817, 0.186809, 0.186801, 0.186793, 0.186785, 0.186777, 0.186768, 0.186760, 0.186752, 0.186744, 0.186736, 0.186728, 0.186758, 0.186789, 0.186820, 0.186851, 0.186882, 0.186913, 0.186943, 0.186974, 0.187005, 0.187036, 0.187067, 0.187097, 0.187128, 0.187159, 0.187190, 0.187221, 0.187252, 0.187282, 0.187313, 0.187344, 0.187375, 0.187390, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_MIN, -0.010688, -0.001447, 0.007794, 0.016413, 0.024330, 0.032248, 0.040166, 0.048083, 0.056001, 0.063919, 0.071836, 0.079754, 0.087672, 0.095589, 0.103507, 0.111424, 0.119342, 0.127260, 0.135177, 0.143095, 0.151013, 0.158930, 0.166848, 0.174766, 0.177517, 0.177711, 0.177805, 0.177899, 0.177993, 0.178087, 0.178181, 0.178275, 0.178369, 0.178463, 0.178557, 0.178651, 0.178745, 0.178839, 0.178934, 0.179028, 0.179122, 0.179216, 0.179310, 0.179404, 0.179498, 0.179592, 0.179694, 0.179802, 0.179909, 0.180017, 0.180124, 0.180232, 0.180340, 0.180447, 0.180555, 0.180663, 0.180770, 0.180878, 0.180986, 0.181093, 0.181201, 0.181309, 0.181416, 0.181524, 0.181631, 0.181739, 0.181847, 0.181954, 0.182063, 0.182173, 0.182283, 0.182392, 0.182502, 0.182612, 0.182722, 0.182832, 0.182941, 0.183051, 0.183161, 0.183199, 0.183235, 0.183270, 0.183306, 0.183337, 0.183346, 0.183354, 0.183363, 0.183372, 0.183381, 0.183377, 0.183349, 0.183321, 0.183293, 0.183265, 0.183237, 0.183209, 0.183181, 0.183153, 0.183125, 0.183097, 0.183069, 0.183041, 0.183013, 0.182985, 0.182957, 0.182929, 0.182901, 0.182873, 0.182858, 0.182896, 0.182934, 0.182972, 0.183010, 0.183048, 0.182913, 0.182634, 0.182355, 0.182076, 0.181798, 0.181519, 0.181240, 0.180961, 0.180682, 0.180403, 0.180124, 0.179845, 0.179566, 0.179288, 0.179009, 0.178730, 0.178451, 0.178172, 0.178395, 0.178716, 0.179037, 0.179358, 0.179679, 0.180000, 0.180321, 0.180642, 0.180963, 0.181285, 0.181606, 0.181927, 0.182248, 0.182569, 0.182890, 0.183211, 0.183532, 0.183555, 0.183566, 0.183577, 0.183587, 0.183598, 0.183609, 0.183620, 0.183631, 0.183642, 0.183653, 0.183664, 0.183675, 0.183686, 0.183697, 0.183708, 0.183719, 0.183729, 0.183740, 0.183751, 0.183762, 0.183776, 0.183810, 0.183844, 0.183877, 0.183911, 0.183945, 0.183978, 0.184012, 0.184046, 0.184080, 0.184113, 0.184147, 0.184181, 0.184214, 0.184248, 0.184282, 0.184316, 0.184248, 0.184109, 0.183969, 0.183830, 0.183691, 0.183552, 0.183413, 0.183273, 0.183134, 0.182995, 0.182856, 0.182717, 0.182577, 0.182438, 0.182299, 0.182160, 0.182021, 0.182196, 0.182379, 0.182562, 0.182745, 0.182928, 0.183111, 0.183294, 0.183477, 0.183660, 0.183843, 0.184026, 0.184209, 0.184245, 0.184260, 0.184246, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184216, 0.184182, 0.184145, 0.184108, 0.184071, 0.184034, 0.183997, 0.183959, 0.183922, 0.183885, 0.183848, 0.183811, 0.183774, 0.183737, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, 0.183719, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MED, -0.011136, 0.001258, 0.013755, 0.026229, 0.038702, 0.051176, 0.063649, 0.076123, 0.088596, 0.101070, 0.113543, 0.126017, 0.138490, 0.150964, 0.163435, 0.174773, 0.177697, 0.178315, 0.178670, 0.179038, 0.179442, 0.179846, 0.180250, 0.180639, 0.181022, 0.181406, 0.181789, 0.182173, 0.182557, 0.182940, 0.183146, 0.183282, 0.183419, 0.183555, 0.183691, 0.183828, 0.183964, 0.184100, 0.184237, 0.184363, 0.184462, 0.184561, 0.184660, 0.184758, 0.184848, 0.184935, 0.185022, 0.185109, 0.185191, 0.185270, 0.185349, 0.185427, 0.185506, 0.185585, 0.185664, 0.185742, 0.185821, 0.185888, 0.185945, 0.186004, 0.186069, 0.186133, 0.186197, 0.186262, 0.186324, 0.186385, 0.186447, 0.186509, 0.186570, 0.186632, 0.186694, 0.186756, 0.186817, 0.186879, 0.186919, 0.186959, 0.186999, 0.187039, 0.187079, 0.187108, 0.187120, 0.187131, 0.187143, 0.187154, 0.187166, 0.187177, 0.187189, 0.187200, 0.187212, 0.187223, 0.187235, 0.187246, 0.187258, 0.187269, 0.187299, 0.187334, 0.187360, 0.187377, 0.187395, 0.187412, 0.187429, 0.187462, 0.187505, 0.187549, 0.187592, 0.187635, 0.187664, 0.187688, 0.187701, 0.187698, 0.187695, 0.187692, 0.187689, 0.187686, 0.187683, 0.187680, 0.187677, 0.187674, 0.187670, 0.187665, 0.187661, 0.187656, 0.187652, 0.187649, 0.187645, 0.187641, 0.187647, 0.187658, 0.187670, 0.187681, 0.187692, 0.187704, 0.187719, 0.187734, 0.187750, 0.187766, 0.187782, 0.187798, 0.187814, 0.187829, 0.187845, 0.187861, 0.187877, 0.187893, 0.187909, 0.187925, 0.187941, 0.187943, 0.187941, 0.187954, 0.187971, 0.187982, 0.187979, 0.187975, 0.187971, 0.187967, 0.187964, 0.187960, 0.187956, 0.187952, 0.187948, 0.187942, 0.187945, 0.187954, 0.187962, 0.187970, 0.187979, 0.187987, 0.187995, 0.188003, 0.188012, 0.188020, 0.188028, 0.188031, 0.188023, 0.188015, 0.188007, 0.187999, 0.187992, 0.187984, 0.187976, 0.187968, 0.187964, 0.187966, 0.187969, 0.187971, 0.187973, 0.187975, 0.187977, 0.187979, 0.187981, 0.187978, 0.187983, 0.187988, 0.187990, 0.187992, 0.187995, 0.187999, 0.188004, 0.188009, 0.188014, 0.188017, 0.188017, 0.188016, 0.188015, 0.188015, 0.188014, 0.188014, 0.188017, 0.188020, 0.188022, 0.188025, 0.188028, 0.188025, 0.188016, 0.188013, 0.188021, 0.188029, 0.188037, 0.188045, 0.188049, 0.188052, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188048, 0.188034, 0.188021, 0.188008, 0.187994, 0.187981, 0.187968, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187972, 0.187979, 0.187986, 0.187993, 0.188000, 0.187985, 0.187965, 0.187969, 0.187975, 0.187980, 0.187985, 0.187990, 0.187995, 0.187992, 0.187989, 0.187987, 0.187984, 0.187981, 0.187978, 0.187976, 0.187973, 0.187970, 0.187967, 0.187965, 0.187965, 0.187965, 0.187965, 0.187965, 0.187969, 0.187977, 0.187984, 0.187992, 0.187999, 0.188007, 0.188014, 0.188022, 0.188029, 0.188037, 0.188045, 0.188052, 0.188054, 0.188054, 0.188054, 0.188052, 0.188048, 0.188044, 0.188040, 0.188036, 0.188032, 0.188028, 0.188024, 0.188020, 0.188016, 0.188012, 0.188008, 0.188007, 0.188013, 0.188019, 0.188025, 0.188031, 0.188037, 0.188043, 0.188049, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188045, 0.188034, 0.188022, 0.188010, 0.187999, 0.187987, 0.187975, 0.187965, 0.187965, 0.187965, 0.187966, 0.187977, 0.187989, 0.188000, 0.188011, 0.188023, 0.188034, 0.188046, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, 0.188054, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MAX, -0.010655, 0.001489, 0.014052, 0.026841, 0.039630, 0.052420, 0.065221, 0.078030, 0.090840, 0.103650, 0.116460, 0.129269, 0.142079, 0.154889, 0.167698, 0.177983, 0.179237, 0.180139, 0.180394, 0.180650, 0.180905, 0.181161, 0.181416, 0.181672, 0.181956, 0.182296, 0.182636, 0.183026, 0.183477, 0.183929, 0.184230, 0.184374, 0.184519, 0.184663, 0.184808, 0.184952, 0.185097, 0.185241, 0.185386, 0.185531, 0.185675, 0.185820, 0.185964, 0.186109, 0.186253, 0.186380, 0.186429, 0.186478, 0.186528, 0.186577, 0.186627, 0.186676, 0.186726, 0.186775, 0.186825, 0.186874, 0.186923, 0.186988, 0.187120, 0.187148, 0.187169, 0.187189, 0.187210, 0.187230, 0.187250, 0.187271, 0.187291, 0.187319, 0.187357, 0.187395, 0.187433, 0.187470, 0.187508, 0.187546, 0.187558, 0.187567, 0.187576, 0.187585, 0.187594, 0.187603, 0.187612, 0.187621, 0.187630, 0.187639, 0.187648, 0.187657, 0.187666, 0.187675, 0.187685, 0.187696, 0.187714, 0.187746, 0.187777, 0.187808, 0.187839, 0.187870, 0.187901, 0.187932, 0.187963, 0.187994, 0.188026, 0.188057, 0.188088, 0.188119, 0.188137, 0.188136, 0.188135, 0.188134, 0.188133, 0.188132, 0.188131, 0.188130, 0.188129, 0.188128, 0.188127, 0.188126, 0.188125, 0.188124, 0.188135, 0.188168, 0.188201, 0.188234, 0.188267, 0.188300, 0.188333, 0.188366, 0.188399, 0.188432, 0.188465, 0.188498, 0.188531, 0.188564, 0.188579, 0.188572, 0.188566, 0.188559, 0.188552, 0.188546, 0.188539, 0.188532, 0.188526, 0.188519, 0.188512, 0.188506, 0.188499, 0.188492, 0.188487, 0.188483, 0.188479, 0.188475, 0.188471, 0.188467, 0.188463, 0.188459, 0.188455, 0.188451, 0.188447, 0.188443, 0.188439, 0.188435, 0.188431, 0.188435, 0.188444, 0.188454, 0.188463, 0.188473, 0.188482, 0.188492, 0.188501, 0.188510, 0.188520, 0.188529, 0.188539, 0.188548, 0.188558, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, 0.188564, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_MIN, -0.011638, 0.000416, 0.012002, 0.023587, 0.035173, 0.046759, 0.058345, 0.069931, 0.081517, 0.093103, 0.104689, 0.116275, 0.127860, 0.139446, 0.151032, 0.162618, 0.174204, 0.174811, 0.175276, 0.175740, 0.176204, 0.176669, 0.177133, 0.177598, 0.178062, 0.178527, 0.178991, 0.179456, 0.179920, 0.180384, 0.180849, 0.181313, 0.181525, 0.181699, 0.181872, 0.182045, 0.182219, 0.182392, 0.182565, 0.182738, 0.182912, 0.183085, 0.183258, 0.183432, 0.183605, 0.183734, 0.183844, 0.183954, 0.184065, 0.184175, 0.184285, 0.184396, 0.184506, 0.184616, 0.184686, 0.184756, 0.184825, 0.184895, 0.184965, 0.185034, 0.185093, 0.185140, 0.185187, 0.185234, 0.185282, 0.185329, 0.185376, 0.185423, 0.185470, 0.185517, 0.185564, 0.185611, 0.185659, 0.185706, 0.185753, 0.185782, 0.185803, 0.185823, 0.185844, 0.185864, 0.185884, 0.185905, 0.185925, 0.185946, 0.185966, 0.185987, 0.186007, 0.186028, 0.186048, 0.186080, 0.186116, 0.186152, 0.186188, 0.186224, 0.186260, 0.186297, 0.186333, 0.186369, 0.186405, 0.186441, 0.186477, 0.186513, 0.186545, 0.186552, 0.186559, 0.186566, 0.186576, 0.186588, 0.186600, 0.186611, 0.186623, 0.186635, 0.186646, 0.186658, 0.186670, 0.186681, 0.186693, 0.186705, 0.186717, 0.186728, 0.186740, 0.186751, 0.186762, 0.186773, 0.186783, 0.186794, 0.186805, 0.186816, 0.186827, 0.186837, 0.186848, 0.186859, 0.186864, 0.186845, 0.186826, 0.186807, 0.186788, 0.186769, 0.186750, 0.186731, 0.186712, 0.186693, 0.186674, 0.186655, 0.186636, 0.186617, 0.186603, 0.186616, 0.186628, 0.186641, 0.186654, 0.186666, 0.186679, 0.186692, 0.186704, 0.186717, 0.186730, 0.186742, 0.186755, 0.186768, 0.186780, 0.186803, 0.186828, 0.186854, 0.186879, 0.186905, 0.186930, 0.186956, 0.186981, 0.187006, 0.187032, 0.187057, 0.187083, 0.187108, 0.187134, 0.187147, 0.187147, 0.187146, 0.187145, 0.187144, 0.187143, 0.187142, 0.187141, 0.187141, 0.187140, 0.187139, 0.187138, 0.187137, 0.187136, 0.187135, 0.187128, 0.187121, 0.187114, 0.187107, 0.187100, 0.187093, 0.187087, 0.187080, 0.187073, 0.187066, 0.187059, 0.187052, 0.187045, 0.187038, 0.187066, 0.187100, 0.187135, 0.187169, 0.187203, 0.187238, 0.187272, 0.187307, 0.187341, 0.187376, 0.187410, 0.187445, 0.187479, 0.187513, 0.187532, 0.187535, 0.187537, 0.187540, 0.187543, 0.187545, 0.187548, 0.187551, 0.187544, 0.187535, 0.187527, 0.187518, 0.187510, 0.187501, 0.187493, 0.187484, 0.187476, 0.187468, 0.187459, 0.187451, 0.187469, 0.187498, 0.187527, 0.187555, 0.187584, 0.187613, 0.187642, 0.187670, 0.187699, 0.187728, 0.187757, 0.187785, 0.187814, 0.187843, 0.187855, 0.187855, 0.187840, 0.187825, 0.187810, 0.187790, 0.187735, 0.187680, 0.187626, 0.187571, 0.187517, 0.187462, 0.187407, 0.187353, 0.187298, 0.187243, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, 0.187204, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_MED, -0.007964, 0.001026, 0.009745, 0.018578, 0.027480, 0.036382, 0.045285, 0.054187, 0.063089, 0.071986, 0.080859, 0.089731, 0.098603, 0.107476, 0.116348, 0.125220, 0.134093, 0.142965, 0.151837, 0.160710, 0.169582, 0.176985, 0.178251, 0.178505, 0.178758, 0.179012, 0.179266, 0.179520, 0.179773, 0.180076, 0.180380, 0.180684, 0.180988, 0.181256, 0.181492, 0.181716, 0.181939, 0.182163, 0.182386, 0.182630, 0.182935, 0.183239, 0.183543, 0.183707, 0.183804, 0.183902, 0.183999, 0.184097, 0.184194, 0.184292, 0.184389, 0.184487, 0.184584, 0.184682, 0.184779, 0.184877, 0.184975, 0.185072, 0.185170, 0.185284, 0.185399, 0.185515, 0.185630, 0.185733, 0.185821, 0.185896, 0.185971, 0.186046, 0.186121, 0.186188, 0.186253, 0.186320, 0.186387, 0.186455, 0.186522, 0.186589, 0.186657, 0.186724, 0.186791, 0.186844, 0.186894, 0.186945, 0.186995, 0.187051, 0.187104, 0.187138, 0.187173, 0.187208, 0.187242, 0.187277, 0.187312, 0.187347, 0.187381, 0.187416, 0.187451, 0.187486, 0.187520, 0.187555, 0.187590, 0.187616, 0.187636, 0.187656, 0.187675, 0.187695, 0.187713, 0.187725, 0.187738, 0.187761, 0.187785, 0.187810, 0.187834, 0.187858, 0.187882, 0.187907, 0.187931, 0.187955, 0.187969, 0.187976, 0.187984, 0.187991, 0.187999, 0.188007, 0.188016, 0.188025, 0.188034, 0.188043, 0.188052, 0.188060, 0.188069, 0.188078, 0.188087, 0.188098, 0.188110, 0.188122, 0.188133, 0.188145, 0.188157, 0.188169, 0.188181, 0.188192, 0.188204, 0.188212, 0.188225, 0.188241, 0.188253, 0.188266, 0.188278, 0.188290, 0.188302, 0.188314, 0.188327, 0.188339, 0.188351, 0.188363, 0.188375, 0.188388, 0.188400, 0.188412, 0.188424, 0.188430, 0.188436, 0.188442, 0.188448, 0.188453, 0.188459, 0.188465, 0.188471, 0.188477, 0.188482, 0.188488, 0.188494, 0.188500, 0.188506, 0.188511, 0.188517, 0.188523, 0.188529, 0.188534, 0.188542, 0.188552, 0.188563, 0.188573, 0.188583, 0.188593, 0.188601, 0.188608, 0.188615, 0.188622, 0.188631, 0.188642, 0.188652, 0.188663, 0.188673, 0.188684, 0.188695, 0.188705, 0.188716, 0.188726, 0.188737, 0.188742, 0.188747, 0.188751, 0.188755, 0.188759, 0.188763, 0.188767, 0.188771, 0.188775, 0.188779, 0.188782, 0.188785, 0.188788, 0.188791, 0.188794, 0.188797, 0.188800, 0.188803, 0.188806, 0.188809, 0.188814, 0.188818, 0.188822, 0.188827, 0.188833, 0.188839, 0.188843, 0.188847, 0.188851, 0.188858, 0.188870, 0.188882, 0.188890, 0.188898, 0.188905, 0.188913, 0.188920, 0.188928, 0.188935, 0.188943, 0.188951, 0.188955, 0.188957, 0.188959, 0.188961, 0.188963, 0.188965, 0.188967, 0.188968, 0.188970, 0.188972, 0.188974, 0.188976, 0.188978, 0.188981, 0.188984, 0.188986, 0.188989, 0.188992, 0.188995, 0.189000, 0.189004, 0.189009, 0.189014, 0.189018, 0.189020, 0.189020, 0.189020, 0.189020, 0.189022, 0.189025, 0.189027, 0.189030, 0.189032, 0.189032, 0.189032, 0.189033, 0.189033, 0.189033, 0.189037, 0.189041, 0.189045, 0.189049, 0.189053, 0.189054, 0.189053, 0.189052, 0.189052, 0.189051, 0.189050, 0.189049, 0.189048, 0.189047, 0.189046, 0.189046, 0.189049, 0.189052, 0.189054, 0.189057, 0.189060, 0.189062, 0.189065, 0.189068, 0.189071, 0.189073, 0.189076, 0.189073, 0.189070, 0.189068, 0.189065, 0.189062, 0.189059, 0.189056, 0.189053, 0.189050, 0.189047, 0.189044, 0.189045, 0.189046, 0.189047, 0.189048, 0.189050, 0.189051, 0.189052, 0.189053, 0.189054, 0.189055, 0.189056, 0.189057, 0.189058, 0.189059, 0.189060, 0.189061, 0.189062, 0.189062, 0.189062, 0.189065, 0.189068, 0.189071, 0.189074, 0.189076, 0.189079, 0.189082, 0.189085, 0.189087, 0.189090, 0.189092, 0.189093, 0.189094, 0.189096, 0.189097, 0.189099, 0.189100, 0.189101, 0.189103, 0.189104, 0.189106, 0.189107, 0.189109, 0.189089, 0.189068, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189062, 0.189063, 0.189085, 0.189107, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119, 0.189119
M6_MAX, -0.007380, 0.001052, 0.010487, 0.019922, 0.029358, 0.038793, 0.048228, 0.057664, 0.067099, 0.076535, 0.085970, 0.095406, 0.104841, 0.114276, 0.123712, 0.133147, 0.142583, 0.152018, 0.161454, 0.170889, 0.179267, 0.180134, 0.180369, 0.180604, 0.180838, 0.181073, 0.181308, 0.181543, 0.181778, 0.182013, 0.182248, 0.182482, 0.182717, 0.182952, 0.183187, 0.183422, 0.183657, 0.183891, 0.184126, 0.184361, 0.184596, 0.184708, 0.184810, 0.184912, 0.185015, 0.185117, 0.185219, 0.185322, 0.185424, 0.185526, 0.185628, 0.185731, 0.185833, 0.185935, 0.186038, 0.186140, 0.186242, 0.186344, 0.186447, 0.186498, 0.186537, 0.186576, 0.186651, 0.186703, 0.186755, 0.186807, 0.186859, 0.186911, 0.186963, 0.187015, 0.187068, 0.187120, 0.187172, 0.187224, 0.187276, 0.187328, 0.187380, 0.187432, 0.187484, 0.187537, 0.187589, 0.187641, 0.187667, 0.187679, 0.187692, 0.187704, 0.187716, 0.187728, 0.187740, 0.187753, 0.187775, 0.187815, 0.187856, 0.187896, 0.187937, 0.187977, 0.188018, 0.188058, 0.188099, 0.188139, 0.188179, 0.188220, 0.188260, 0.188301, 0.188318, 0.188333, 0.188348, 0.188363, 0.188378, 0.188393, 0.188408, 0.188423, 0.188438, 0.188452, 0.188467, 0.188482, 0.188497, 0.188512, 0.188527, 0.188542, 0.188557, 0.188572, 0.188587, 0.188602, 0.188617, 0.188628, 0.188634, 0.188640, 0.188645, 0.188651, 0.188657, 0.188663, 0.188669, 0.188674, 0.188680, 0.188686, 0.188692, 0.188698, 0.188703, 0.188709, 0.188715, 0.188721, 0.188726, 0.188732, 0.188738, 0.188744, 0.188750, 0.188758, 0.188767, 0.188777, 0.188786, 0.188796, 0.188805, 0.188814, 0.188824, 0.188833, 0.188843, 0.188852, 0.188862, 0.188871, 0.188881, 0.188890, 0.188899, 0.188909, 0.188918, 0.188928, 0.188937, 0.188947, 0.188956, 0.188959, 0.188967, 0.188976, 0.188984, 0.188993, 0.189001, 0.189010, 0.189018, 0.189027, 0.189036, 0.189044, 0.189053, 0.189061, 0.189070, 0.189078, 0.189087, 0.189095, 0.189104, 0.189112, 0.189119, 0.189124, 0.189129, 0.189134, 0.189139, 0.189144, 0.189149, 0.189154, 0.189159, 0.189163, 0.189168, 0.189173, 0.189178, 0.189183, 0.189188, 0.189193, 0.189198, 0.189203, 0.189208, 0.189213, 0.189218, 0.189222, 0.189226, 0.189230, 0.189233, 0.189237, 0.189241, 0.189245, 0.189249, 0.189252, 0.189256, 0.189260, 0.189264, 0.189267, 0.189271, 0.189275, 0.189279, 0.189282, 0.189286, 0.189290, 0.189294, 0.189298, 0.189302, 0.189309, 0.189316, 0.189323, 0.189330, 0.189337, 0.189343, 0.189350, 0.189357, 0.189364, 0.189371, 0.189378, 0.189384, 0.189391, 0.189398, 0.189405, 0.189412, 0.189418, 0.189425, 0.189432, 0.189439, 0.189441, 0.189443, 0.189445, 0.189447, 0.189449, 0.189451, 0.189453, 0.189455, 0.189457, 0.189459, 0.189461, 0.189463, 0.189465, 0.189467, 0.189469, 0.189471, 0.189473, 0.189475, 0.189477, 0.189479, 0.189481, 0.189486, 0.189491, 0.189495, 0.189500, 0.189505, 0.189510, 0.189514, 0.189519, 0.189524, 0.189528, 0.189533, 0.189538, 0.189542, 0.189547, 0.189552, 0.189557, 0.189561, 0.189566, 0.189571, 0.189575, 0.189579, 0.189577, 0.189575, 0.189573, 0.189572, 0.189570, 0.189568, 0.189566, 0.189564, 0.189563, 0.189561, 0.189559, 0.189557, 0.189556, 0.189554, 0.189552, 0.189550, 0.189548, 0.189547, 0.189545, 0.189543, 0.189541, 0.189541, 0.189543, 0.189544, 0.189546, 0.189548, 0.189549, 0.189551, 0.189553, 0.189555, 0.189556, 0.189558, 0.189560, 0.189561, 0.189563, 0.189565, 0.189567, 0.189568, 0.189570, 0.189572, 0.189573, 0.189575, 0.189577, 0.189575, 0.189573, 0.189570, 0.189568, 0.189565, 0.189563, 0.189561, 0.189558, 0.189556, 0.189553, 0.189551, 0.189548, 0.189546, 0.189543, 0.189541, 0.189539, 0.189536, 0.189534, 0.189531, 0.189529, 0.189526, 0.189524, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523, 0.189523
M6_MIN, -0.008400, 0.000584, 0.009322, 0.017828, 0.026231, 0.034634, 0.043037, 0.051440, 0.059842, 0.068245, 0.076648, 0.085051, 0.093454, 0.101857, 0.110260, 0.118662, 0.127065, 0.135468, 0.143871, 0.152274, 0.160677, 0.169080, 0.175717, 0.176026, 0.176335, 0.176644, 0.176953, 0.177262, 0.177571, 0.177880, 0.178190, 0.178499, 0.178808, 0.179117, 0.179426, 0.179735, 0.180044, 0.180353, 0.180663, 0.180972, 0.181281, 0.181590, 0.181899, 0.182186, 0.182351, 0.182515, 0.182680, 0.182820, 0.182947, 0.183074, 0.183200, 0.183327, 0.183453, 0.183580, 0.183706, 0.183833, 0.183960, 0.184086, 0.184213, 0.184339, 0.184466, 0.184593, 0.184702, 0.184783, 0.184864, 0.184945, 0.185025, 0.185106, 0.185187, 0.185268, 0.185349, 0.185430, 0.185511, 0.185592, 0.185673, 0.185754, 0.185786, 0.185815, 0.185845, 0.185874, 0.185904, 0.185934, 0.185963, 0.185993, 0.186014, 0.186036, 0.186058, 0.186079, 0.186101, 0.186123, 0.186144, 0.186166, 0.186188, 0.186209, 0.186231, 0.186253, 0.186274, 0.186296, 0.186318, 0.186339, 0.186361, 0.186383, 0.186404, 0.186426, 0.186448, 0.186467, 0.186486, 0.186506, 0.186525, 0.186544, 0.186564, 0.186583, 0.186602, 0.186622, 0.186641, 0.186661, 0.186680, 0.186699, 0.186719, 0.186738, 0.186757, 0.186777, 0.186796, 0.186815, 0.186834, 0.186852, 0.186870, 0.186888, 0.186905, 0.186923, 0.186941, 0.186959, 0.186977, 0.186995, 0.187013, 0.187031, 0.187048, 0.187066, 0.187084, 0.187102, 0.187120, 0.187138, 0.187156, 0.187170, 0.187179, 0.187187, 0.187196, 0.187204, 0.187212, 0.187221, 0.187229, 0.187238, 0.187246, 0.187254, 0.187263, 0.187271, 0.187280, 0.187288, 0.187296, 0.187305, 0.187313, 0.187322, 0.187330, 0.187338, 0.187350, 0.187363, 0.187376, 0.187389, 0.187402, 0.187415, 0.187428, 0.187441, 0.187454, 0.187468, 0.187481, 0.187494, 0.187507, 0.187520, 0.187533, 0.187546, 0.187559, 0.187572, 0.187585, 0.187598, 0.187611, 0.187630, 0.187648, 0.187666, 0.187684, 0.187703, 0.187721, 0.187739, 0.187758, 0.187776, 0.187794, 0.187812, 0.187831, 0.187849, 0.187867, 0.187885, 0.187904, 0.187922, 0.187940, 0.187959, 0.187977, 0.187995, 0.188003, 0.188003, 0.188004, 0.188004, 0.188004, 0.188004, 0.188005, 0.188005, 0.188005, 0.188006, 0.188006, 0.188006, 0.188007, 0.188007, 0.188007, 0.188008, 0.188008, 0.188008, 0.188008, 0.188009, 0.188013, 0.188019, 0.188025, 0.188032, 0.188038, 0.188045, 0.188051, 0.188058, 0.188064, 0.188070, 0.188077, 0.188083, 0.188090, 0.188096, 0.188102, 0.188109, 0.188115, 0.188122, 0.188128, 0.188135, 0.188141, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188144, 0.188143, 0.188142, 0.188140, 0.188139, 0.188137, 0.188136, 0.188134, 0.188133, 0.188131, 0.188130, 0.188128, 0.188127, 0.188125, 0.188124, 0.188122, 0.188121, 0.188119, 0.188118, 0.188116, 0.188115, 0.188113, 0.188116, 0.188124, 0.188133, 0.188142, 0.188150, 0.188159, 0.188167, 0.188176, 0.188185, 0.188193, 0.188202, 0.188211, 0.188219, 0.188228, 0.188237, 0.188245, 0.188254, 0.188263, 0.188271, 0.188280, 0.188289, 0.188296, 0.188296, 0.188296, 0.188296, 0.188296, 0.188297, 0.188297, 0.188297, 0.188297, 0.188297, 0.188297, 0.188298, 0.188298, 0.188298, 0.188298, 0.188298, 0.188299, 0.188299, 0.188299, 0.188299, 0.188299, 0.188298, 0.188297, 0.188296, 0.188295, 0.188294, 0.188293, 0.188292, 0.188291, 0.188289, 0.188288, 0.188287, 0.188286, 0.188285, 0.188284, 0.188283, 0.188282, 0.188281, 0.188280, 0.188279, 0.188277, 0.188275, 0.188273, 0.188271, 0.188268, 0.188266, 0.188264, 0.188261, 0.188259, 0.188257, 0.188255, 0.188252, 0.188250, 0.188248, 0.188245, 0.188243, 0.188241, 0.188239, 0.188236, 0.188234, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232, 0.188232


==> data-uber-sample-comparison-fittrace-raw.csv <==
# *Raw* data from run name: arls_sample_comparison_uber_2021_08_10_1036
# Method #1 = Uniform s = 2^{16}
# Method #2 = Uniform s = 2^{17}
# Method #3 = Length Squared s = 2^{16}
# Method #4 = Length Squared s = 2^{17}
# Method #5 = Leverage Scores s = 2^{16}
# Method #6 = Leverage Scores s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27
M1_R1_T, 0.8347, 7.0786, 12.5397, 18.5054, 24.1685, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R1_F, 0.0000, 0.0710, 0.0659, 0.0597, 0.0691, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_T, 0.5534, 6.0306, 11.2647, 17.0291, 22.3484, 27.7360, 33.0425, 38.3304, 43.6475, 48.9562, 54.3020, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R2_F, 0.0000, 0.0604, 0.0662, 0.0614, 0.0670, 0.0674, 0.0570, 0.0704, 0.0668, 0.0581, 0.0678, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_T, 0.5422, 6.3087, 12.0461, 17.7122, 23.3765, 29.0492, 34.7004, 40.4560, 46.1571, 51.8125, 57.4562, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R3_F, 0.0000, 0.0598, 0.0564, 0.0671, 0.0686, 0.0674, 0.0695, 0.0706, 0.0571, 0.0618, 0.0616, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R4_T, 0.4393, 5.9179, 11.5185, 17.3730, 23.1697, 28.7345, 34.2665, 39.7898, 45.2874, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R4_F, 0.0000, 0.0502, 0.0647, 0.0582, 0.0619, 0.0754, 0.0646, 0.0527, 0.0645, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R5_T, 0.4957, 6.1867, 11.8913, 17.3771, 22.9060, 28.5300, 34.0478, 39.5298, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R5_F, 0.0000, 0.0682, 0.0692, 0.0632, 0.0771, 0.0715, 0.0660, 0.0719, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R6_T, 0.4507, 5.8503, 11.3213, 16.7836, 22.2016, 27.6377, 33.2250, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R6_F, 0.0000, 0.0547, 0.0662, 0.0719, 0.0574, 0.0703, 0.0580, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R7_T, 0.4423, 5.8678, 11.2593, 16.7519, 22.2263, 27.6813, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R7_F, 0.0000, 0.0608, 0.0740, 0.0656, 0.0650, 0.0671, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R8_T, 0.4492, 5.9877, 11.7593, 17.3710, 22.9158, 28.4431, 34.1310, 39.7825, 45.4514, 51.0557, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R8_F, 0.0000, 0.0609, 0.0598, 0.0711, 0.0533, 0.0738, 0.0754, 0.0736, 0.0724, 0.0705, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R9_T, 0.4503, 5.9940, 11.5290, 17.0184, 22.5571, 28.2122, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R9_F, 0.0000, 0.0628, 0.0689, 0.0620, 0.0671, 0.0670, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R10_T, 0.4811, 6.2779, 11.8647, 17.4264, 22.9376, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M1_R10_F, 0.0000, 0.0718, 0.0628, 0.0673, 0.0677, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_T, 0.4334, 7.3331, 14.0905, 21.0327, 27.9426, 34.7943, 42.1089, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R1_F, 0.0000, 0.0901, 0.0876, 0.0965, 0.0907, 0.0901, 0.0944, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_T, 0.4299, 7.7344, 15.5547, 22.9026, 30.7401, 38.5880, 46.3367, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R2_F, 0.0000, 0.0797, 0.0928, 0.1057, 0.0982, 0.1014, 0.0964, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R3_T, 0.4333, 8.0189, 16.0304, 23.9473, 31.4695, 39.0149, 46.7036, 54.3755, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R3_F, 0.0000, 0.0870, 0.0945, 0.1018, 0.1031, 0.1023, 0.0915, 0.0870, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R4_T, 0.4296, 8.1073, 16.1121, 23.8091, 31.7211, 39.1959, 46.7555, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R4_F, 0.0000, 0.0945, 0.0995, 0.1003, 0.0975, 0.0971, 0.0990, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R5_T, 0.4281, 7.9620, 15.6925, 23.3602, 31.0909, 38.6691, 46.2451, 54.4929, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R5_F, 0.0000, 0.0848, 0.0970, 0.0911, 0.0996, 0.0917, 0.0978, 0.0905, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R6_T, 0.4414, 8.2433, 16.0334, 23.8368, 31.5835, 39.3162, 47.0626, 55.0403, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R6_F, 0.0000, 0.0854, 0.0951, 0.0866, 0.0989, 0.0981, 0.0968, 0.0962, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R7_T, 0.4343, 7.9500, 15.8343, 23.8996, 32.2368, 40.4607, 48.6840, 57.0451, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R7_F, 0.0000, 0.0842, 0.0849, 0.0936, 0.0982, 0.0885, 0.0975, 0.0885, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R8_T, 0.4306, 8.2880, 16.2379, 24.4304, 32.4604, 40.4528, 48.3215, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R8_F, 0.0000, 0.0868, 0.1006, 0.1066, 0.1021, 0.0960, 0.1026, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R9_T, 0.4440, 8.1670, 16.0192, 23.8516, 31.7154, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R9_F, 0.0000, 0.0935, 0.0912, 0.0856, 0.0876, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R10_T, 0.4294, 8.3234, 16.2783, 24.2031, 31.9500, 39.7516, 47.5684, 56.3044, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M2_R10_F, 0.0000, 0.0876, 0.0916, 0.0815, 0.1025, 0.0836, 0.0981, 0.0948, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_T, 0.4592, 7.5724, 15.7250, 23.4033, 31.2500, 38.7929, 46.4406, 54.1067, 61.7240, 69.3527, 76.9432, 84.5652, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R1_F, 0.0000, 0.1743, 0.1805, 0.1841, 0.1839, 0.1833, 0.1843, 0.1834, 0.1845, 0.1820, 0.1835, 0.1816, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_T, 0.4257, 7.3700, 15.6911, 23.5796, 31.5457, 39.5752, 47.3637, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R2_F, 0.0000, 0.1779, 0.1806, 0.1823, 0.1802, 0.1815, 0.1821, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_T, 0.4382, 7.5561, 15.1293, 22.8991, 30.8658, 38.9488, 47.1137, 55.0635, 62.7336, 70.8758, 78.9001, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R3_F, 0.0000, 0.1791, 0.1815, 0.1840, 0.1834, 0.1847, 0.1845, 0.1853, 0.1841, 0.1839, 0.1815, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_T, 0.4311, 7.4950, 15.1623, 22.8018, 30.6923, 38.6192, 46.5369, 54.9392, 63.1842, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R4_F, 0.0000, 0.1772, 0.1799, 0.1796, 0.1812, 0.1829, 0.1812, 0.1823, 0.1822, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_T, 0.4373, 7.5104, 15.8900, 23.7148, 31.3911, 39.1553, 46.8901, 54.7858, 62.6336, 70.4641, 78.4842, 86.4372, 94.3329, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R5_F, 0.0000, 0.1782, 0.1820, 0.1821, 0.1827, 0.1809, 0.1823, 0.1831, 0.1822, 0.1833, 0.1827, 0.1824, 0.1820, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R6_T, 0.4308, 7.4821, 15.2626, 23.1014, 31.4037, 39.4504, 47.8842, 55.7835, 63.6769, 71.4898, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R6_F, 0.0000, 0.1786, 0.1818, 0.1814, 0.1820, 0.1812, 0.1833, 0.1807, 0.1807, 0.1820, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R7_T, 0.4381, 7.4481, 15.9204, 23.7012, 31.7203, 40.0519, 48.0666, 56.4737, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R7_F, 0.0000, 0.1761, 0.1817, 0.1843, 0.1846, 0.1835, 0.1822, 0.1807, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R8_T, 0.4504, 7.5855, 15.2995, 23.3593, 31.5226, 39.4720, 47.2475, 55.0210, 63.1973, 71.3503, 79.6853, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R8_F, 0.0000, 0.1778, 0.1821, 0.1834, 0.1850, 0.1835, 0.1838, 0.1852, 0.1850, 0.1851, 0.1834, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R9_T, 0.4806, 7.7919, 15.5199, 23.4362, 31.1851, 38.9067, 46.5826, 54.4293, 62.3027, 70.5981, 78.7259, 86.4946, 94.6901, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R9_F, 0.0000, 0.1788, 0.1808, 0.1805, 0.1795, 0.1819, 0.1839, 0.1828, 0.1806, 0.1848, 0.1842, 0.1838, 0.1837, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R10_T, 0.4311, 7.6368, 15.4129, 23.2306, 31.2025, 39.4245, 47.4862, 55.9526, 63.8990, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M3_R10_F, 0.0000, 0.1773, 0.1798, 0.1813, 0.1806, 0.1821, 0.1805, 0.1800, 0.1807, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R1_T, 0.4534, 9.8509, 19.9488, 30.3727, 41.0178, 51.3041, 61.5970, 71.9612, 82.7155, 93.6770, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R1_F, 0.0000, 0.1767, 0.1829, 0.1845, 0.1835, 0.1832, 0.1852, 0.1849, 0.1838, 0.1850, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R2_T, 0.4321, 10.3821, 21.0948, 32.3815, 43.4780, 54.8383, 65.4975, 76.2517, 86.9560, 98.0110, 108.8656, 119.5200, 130.1756, 140.8383, 151.5608, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R2_F, 0.0000, 0.1792, 0.1837, 0.1844, 0.1842, 0.1858, 0.1859, 0.1870, 0.1872, 0.1870, 0.1864, 0.1873, 0.1872, 0.1859, 0.1867, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R3_T, 0.4300, 10.1728, 20.9746, 32.1690, 43.0941, 53.9014, 64.5472, 75.6902, 86.7527, 97.9627, 108.8962, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R3_F, 0.0000, 0.1803, 0.1822, 0.1832, 0.1835, 0.1829, 0.1837, 0.1861, 0.1847, 0.1851, 0.1842, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R4_T, 0.4364, 10.1668, 21.4214, 32.4432, 43.7230, 54.6269, 65.7013, 76.6181, 87.9240, 99.9579, 110.8092, 121.5949, 132.2884, 143.0047, 153.7487, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R4_F, 0.0000, 0.1777, 0.1815, 0.1834, 0.1848, 0.1851, 0.1853, 0.1860, 0.1859, 0.1868, 0.1864, 0.1874, 0.1869, 0.1867, 0.1874, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R5_T, 0.5783, 10.2928, 20.7988, 31.7901, 43.1497, 54.6092, 65.5821, 76.4320, 87.3964, 98.3746, 109.3643, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R5_F, 0.0000, 0.1795, 0.1816, 0.1833, 0.1848, 0.1842, 0.1781, 0.1851, 0.1852, 0.1850, 0.1848, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R6_T, 0.4492, 10.2132, 21.3347, 32.1649, 43.0262, 54.0299, 64.7287, 75.5513, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R6_F, 0.0000, 0.1808, 0.1850, 0.1859, 0.1865, 0.1861, 0.1833, 0.1856, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R7_T, 0.4733, 10.8575, 21.9642, 32.8627, 44.1355, 55.0692, 66.1325, 77.1749, 87.8089, 98.5490, 109.5764, 120.6131, 131.4018, 142.1387, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R7_F, 0.0000, 0.1769, 0.1832, 0.1845, 0.1847, 0.1847, 0.1846, 0.1863, 0.1861, 0.1854, 0.1871, 0.1860, 0.1841, 0.1851, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R8_T, 0.4767, 10.4352, 21.0563, 31.6170, 42.2396, 52.8868, 63.4792, 74.1170, 84.9155, 95.6468, 106.5351, 117.2770, 128.0750, 138.8907, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R8_F, 0.0000, 0.1784, 0.1815, 0.1830, 0.1848, 0.1856, 0.1852, 0.1853, 0.1859, 0.1863, 0.1867, 0.1856, 0.1867, 0.1863, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R9_T, 0.4424, 9.9141, 20.2678, 30.8093, 41.4170, 52.0414, 63.4139, 73.9443, 84.4369, 94.9231, 105.3435, 116.1177, 126.7437, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R9_F, 0.0000, 0.1777, 0.1819, 0.1826, 0.1833, 0.1835, 0.1825, 0.1835, 0.1838, 0.1845, 0.1842, 0.1845, 0.1837, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R10_T, 0.4635, 11.6762, 22.6978, 33.7502, 44.8015, 55.7745, 66.5663, 77.7064, 89.6452, 101.0124, 112.0689, 122.7485, 133.9031, 144.5924, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M4_R10_F, 0.0000, 0.1776, 0.1796, 0.1820, 0.1844, 0.1833, 0.1851, 0.1857, 0.1852, 0.1820, 0.1861, 0.1849, 0.1843, 0.1853, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R1_T, 0.4506, 7.4063, 14.5502, 21.6393, 28.9159, 36.0132, 43.1098, 50.2080, 57.4528, 64.5132, 71.5737, 78.6277, 85.8345, 92.8907, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R1_F, 0.0000, 0.1779, 0.1831, 0.1848, 0.1861, 0.1872, 0.1877, 0.1875, 0.1881, 0.1881, 0.1883, 0.1884, 0.1883, 0.1884, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R2_T, 0.4500, 7.5166, 14.7267, 21.9116, 29.0331, 36.7642, 43.9780, 51.4254, 58.9068, 66.0363, 72.9900, 79.9797, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R2_F, 0.0000, 0.1772, 0.1830, 0.1852, 0.1871, 0.1874, 0.1877, 0.1878, 0.1880, 0.1878, 0.1879, 0.1880, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R3_T, 0.4542, 7.3827, 14.7549, 22.4041, 29.4017, 36.8697, 44.3600, 51.7961, 58.8138, 65.7787, 72.7719, 80.2219, 87.3202, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R3_F, 0.0000, 0.1775, 0.1842, 0.1864, 0.1871, 0.1875, 0.1877, 0.1881, 0.1881, 0.1886, 0.1885, 0.1884, 0.1886, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R4_T, 0.4520, 7.9539, 15.2210, 22.6874, 30.1813, 37.1642, 44.7411, 52.1704, 59.3597, 66.7860, 74.4849, 81.7724, 89.0877, 97.7610, 105.1657, 112.3700, 119.4762, 126.6812, 133.8582, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R4_F, 0.0000, 0.1769, 0.1828, 0.1848, 0.1856, 0.1865, 0.1869, 0.1870, 0.1870, 0.1874, 0.1877, 0.1876, 0.1879, 0.1876, 0.1879, 0.1882, 0.1878, 0.1880, 0.1872, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R5_T, 0.4821, 8.2506, 15.8689, 23.7211, 31.4752, 39.3182, 46.5955, 53.8028, 60.8866, 68.3604, 75.6821, 82.9407, 90.8025, 97.8913, 104.9379, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R5_F, 0.0000, 0.1800, 0.1839, 0.1851, 0.1861, 0.1870, 0.1870, 0.1877, 0.1876, 0.1876, 0.1880, 0.1882, 0.1879, 0.1880, 0.1881, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R6_T, 0.4417, 7.7016, 15.0319, 22.6083, 29.7587, 37.1675, 44.1460, 51.1418, 58.5707, 65.6476, 72.9217, 80.1069, 87.2795, 94.4476, 101.5862, 108.7475, 115.8294, 123.1927, 130.4995, 137.5924, 144.7190, 151.8144, 158.9366, 166.2206, 173.6999, 180.9809, 188.2176
M5_R6_F, 0.0000, 0.1776, 0.1822, 0.1841, 0.1851, 0.1858, 0.1861, 0.1866, 0.1868, 0.1869, 0.1866, 0.1868, 0.1871, 0.1871, 0.1870, 0.1875, 0.1876, 0.1878, 0.1880, 0.1879, 0.1881, 0.1880, 0.1882, 0.1882, 0.1879, 0.1882, 0.1882
M5_R7_T, 0.4483, 7.3340, 14.8077, 22.2335, 29.5455, 37.1139, 44.1671, 51.2726, 59.0751, 66.4443, 73.8099, 81.2804, 88.2604, 95.6758, 102.6489, 109.8451, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R7_F, 0.0000, 0.1743, 0.1815, 0.1837, 0.1853, 0.1862, 0.1868, 0.1873, 0.1874, 0.1878, 0.1880, 0.1880, 0.1881, 0.1880, 0.1882, 0.1879, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R8_T, 0.4405, 7.5396, 14.8233, 22.0152, 29.4291, 36.5485, 43.6602, 50.8413, 58.4555, 65.9878, 73.4080, 80.6614, 88.1505, 95.5930, 103.3966, 110.8617, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R8_F, 0.0000, 0.1777, 0.1836, 0.1858, 0.1870, 0.1875, 0.1877, 0.1878, 0.1879, 0.1880, 0.1881, 0.1879, 0.1881, 0.1880, 0.1880, 0.1881, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R9_T, 0.4559, 7.7970, 15.5668, 23.3449, 31.0346, 38.2441, 45.4175, 52.6147, 60.0842, 67.3020, 74.7995, 82.2835, 89.8729, 97.0468, 104.2605, 111.4124, 118.6368, 125.9900, 133.1984, 140.4289, 147.6198, NaN, NaN, NaN, NaN, NaN, NaN
M5_R9_F, 0.0000, 0.1742, 0.1814, 0.1841, 0.1856, 0.1862, 0.1865, 0.1866, 0.1867, 0.1869, 0.1870, 0.1873, 0.1874, 0.1874, 0.1876, 0.1876, 0.1874, 0.1879, 0.1877, 0.1878, 0.1878, NaN, NaN, NaN, NaN, NaN, NaN
M5_R10_T, 0.4472, 7.6585, 15.0687, 22.3426, 29.3401, 36.5141, 43.5984, 50.7535, 58.3672, 65.4765, 73.1088, 80.6008, 88.0576, 95.7889, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M5_R10_F, 0.0000, 0.1790, 0.1840, 0.1854, 0.1861, 0.1871, 0.1874, 0.1877, 0.1877, 0.1876, 0.1879, 0.1878, 0.1879, 0.1879, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R1_T, 0.4443, 9.9425, 20.5529, 30.7990, 40.6788, 50.2244, 60.2385, 70.1074, 79.6669, 89.0786, 99.3432, 109.2567, 118.8883, 129.0073, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R1_F, 0.0000, 0.1792, 0.1845, 0.1866, 0.1877, 0.1879, 0.1880, 0.1882, 0.1882, 0.1881, 0.1884, 0.1883, 0.1884, 0.1884, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R2_T, 0.4454, 10.4890, 20.6637, 31.2241, 41.2899, 51.4295, 61.5198, 71.5886, 81.6154, 91.6483, 101.8218, 111.7546, 121.6833, 131.7210, 141.7195, 152.0253, 161.9850, 172.0341, 182.0713, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R2_F, 0.0000, 0.1772, 0.1841, 0.1860, 0.1870, 0.1876, 0.1880, 0.1883, 0.1884, 0.1886, 0.1886, 0.1888, 0.1888, 0.1890, 0.1890, 0.1891, 0.1890, 0.1891, 0.1892, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R3_T, 0.4658, 10.7291, 21.3174, 31.7040, 41.7746, 51.8972, 62.5526, 73.1448, 83.3375, 93.3494, 103.9493, 114.4697, 124.5092, 134.9146, 145.0562, 155.4214, 166.3448, 176.8732, 186.7617, 197.3396, 207.6917, NaN, NaN, NaN, NaN, NaN, NaN
M6_R3_F, 0.0000, 0.1791, 0.1847, 0.1861, 0.1871, 0.1880, 0.1883, 0.1885, 0.1887, 0.1887, 0.1889, 0.1890, 0.1891, 0.1891, 0.1893, 0.1893, 0.1893, 0.1894, 0.1894, 0.1894, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN
M6_R4_T, 0.4423, 10.2659, 20.5563, 30.8079, 41.5592, 52.3457, 62.9977, 73.1716, 83.3698, 94.0060, 104.2317, 115.0672, 125.6877, 135.7624, 145.7906, 155.9466, 166.1583, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R4_F, 0.0000, 0.1766, 0.1821, 0.1847, 0.1864, 0.1872, 0.1875, 0.1878, 0.1881, 0.1882, 0.1886, 0.1888, 0.1889, 0.1890, 0.1890, 0.1890, 0.1891, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R5_T, 0.4400, 10.5629, 21.4228, 32.0414, 42.2513, 52.4905, 63.1259, 73.6452, 83.7944, 94.0775, 104.8411, 114.9959, 125.2246, 135.3819, 145.7668, 156.0087, 166.1887, 176.4081, 186.7078, 196.6590, 206.8355, 216.7950, NaN, NaN, NaN, NaN, NaN
M6_R5_F, 0.0000, 0.1754, 0.1822, 0.1857, 0.1874, 0.1881, 0.1885, 0.1887, 0.1887, 0.1891, 0.1891, 0.1890, 0.1892, 0.1893, 0.1892, 0.1893, 0.1894, 0.1893, 0.1894, 0.1892, 0.1893, 0.1893, NaN, NaN, NaN, NaN, NaN
M6_R6_T, 0.4438, 10.2728, 20.0359, 29.1003, 38.8689, 48.1147, 57.9952, 68.3677, 78.9541, 88.7745, 99.1204, 109.0543, 119.9351, 130.8315, 141.2411, 151.7928, 161.6751, 171.4567, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R6_F, 0.0000, 0.1800, 0.1846, 0.1865, 0.1872, 0.1877, 0.1879, 0.1881, 0.1885, 0.1885, 0.1888, 0.1888, 0.1888, 0.1889, 0.1891, 0.1890, 0.1890, 0.1890, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R7_T, 0.4532, 10.6336, 21.4317, 31.5237, 41.5127, 51.9926, 61.7300, 71.3375, 81.6370, 91.9750, 102.7069, 112.7108, 123.2609, 133.3695, 143.8074, 154.4106, 164.4857, 174.4759, 184.4834, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R7_F, 0.0000, 0.1791, 0.1830, 0.1854, 0.1860, 0.1864, 0.1868, 0.1872, 0.1873, 0.1876, 0.1880, 0.1880, 0.1881, 0.1881, 0.1881, 0.1883, 0.1883, 0.1883, 0.1882, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R8_T, 0.4675, 10.3654, 20.9846, 31.2664, 41.4333, 51.5412, 62.2802, 73.1834, 84.0203, 94.2862, 104.3430, 114.3610, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R8_F, 0.0000, 0.1778, 0.1829, 0.1858, 0.1875, 0.1883, 0.1886, 0.1888, 0.1890, 0.1890, 0.1890, 0.1890, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R9_T, 0.4392, 10.9422, 21.2647, 31.4671, 41.8405, 53.1104, 63.2499, 73.5121, 83.6394, 93.7135, 104.1503, 114.8285, 124.9930, 135.4536, 145.8995, 156.8015, 167.6087, 178.7666, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R9_F, 0.0000, 0.1765, 0.1836, 0.1856, 0.1865, 0.1876, 0.1884, 0.1887, 0.1889, 0.1891, 0.1892, 0.1893, 0.1894, 0.1895, 0.1896, 0.1895, 0.1896, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R10_T, 0.4410, 10.4171, 21.0149, 31.9780, 41.9080, 51.8490, 62.3822, 72.8304, 83.2412, 93.9239, 103.9410, 113.9460, 123.9069, 134.5217, 144.9236, 155.0909, 165.6313, 175.6307, 185.9679, 196.6093, NaN, NaN, NaN, NaN, NaN, NaN, NaN
M6_R10_F, 0.0000, 0.1780, 0.1837, 0.1858, 0.1870, 0.1876, 0.1879, 0.1883, 0.1884, 0.1886, 0.1888, 0.1889, 0.1891, 0.1891, 0.1893, 0.1892, 0.1894, 0.1894, 0.1885, 0.1895, NaN, NaN, NaN, NaN, NaN, NaN, NaN


==> data-uber-totaltimes.csv <==
# *Raw* data from run name: arls_runs_uber_2020_05_19_1234
# Method #1 = Hybrid Deterministic s = 2^{15}
# Method #2 = Hybrid Deterministic s = 2^{16}
# Method #3 = Hybrid Deterministic s = 2^{17}
# Method #4 = Not Random
# Method #5 = Random s = 2^{15}
# Method #6 = Random s = 2^{16}
# Method #7 = Random s = 2^{17}
IDs, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10
M1, 83.391453, 88.072916, 76.572710, 61.867718, 96.834871, 116.464506, 83.979002, 110.494861, 82.205432, 61.864442
M2, 145.241166, 146.428211, 126.632173, 193.429231, 118.045510, 145.673359, 176.072073, 147.798743, 146.415105, 144.930505
M3, 213.860806, 270.681669, 286.688337, 320.678595, 269.148633, 300.719076, 286.834219, 383.803752, 236.264925, 258.989509
M4, 262.686428, 327.231891, 270.006622, 266.069944, 279.586838, 260.593739, 248.713928, 249.140707, 286.634224, 241.555321
M5, 68.544077, 111.821620, 60.842665, 78.534258, 69.094680, 113.445641, 81.579640, 79.533873, 79.344586, 75.490992
M6, 95.884188, 117.322867, 109.548004, 96.489551, 66.462875, 143.102807, 145.256999, 87.562639, 96.012118, 94.843988
M7, 151.645506, 179.681170, 165.775716, 109.292988, 187.638041, 168.335828, 198.068502, 149.533253, 295.906763, 121.039585

